Global optimization using mixed integer quadratic programming on non-convex two-way interaction truncated linear multivariate adaptive regression splines

Multivariate adaptive regression splines (MARS) is a flexible statistical modeling method that has been popular for data mining applications. MARS has also been employed to approxmiate unknown relationships in optimzation for complex systems, including surrogate optimization, dynamic programming, and two-stage stochastic programming. Given the increasing desire to optimize real world systems, this paper presents an approach to globally optimize a MARS model that allows up to two-way interaction terms that are products of truncated linear univariate functions (TITL-MARS). Specifally, such a MARS model consists of linear and quadratic structure. This structure is exploited to formulate a mixed integer quadratic programming problem (TITL-MARS-OPT). To appreciate the contribution of TITL-MARS-OPT, one must recognize that popular heurstic optimization approaches, such as evolutionary algorithms, do not guarantee global optimality and can be computationally slow. The use of MARS maintains the flexibility of modeling within TITL-MARS-OPT while also taking advantage of the linear modeling structure of MARS to enable global optimality. Computational results compare TITL-MARS-OPT with a genetic algorithm for two types of cases. First, a wind farm power distribution case study is described and then other TITL-MARS forms are tested. The results show the superiority of TITL-MARS-OPT over the genetic algorithm in both accuracy and computational time.

==> TITL MARS OPT arXiv/figures/p2/mars_surface/mars_1d1s_ne_15.txt <==
C:\Users\xxj7466\AppData\Local\Programs\Python\Python36\python.exe "C:/Users/xxj7466/2019 Dissertation/opt/main.py"
Default variable names x1, x2 ... being created.
Default row names c1, c2 ... being created.
CPXPARAM_Read_DataCheck                          1
CPXPARAM_OptimalityTarget                        3
Found incumbent of value 581.870689 after 0.00 sec. (0.01 ticks)
Tried aggregator 1 time.
MIQP Presolve eliminated 0 rows and 1 columns.
MIQP Presolve modified 40 coefficients.
Reduced MIQP has 60 rows, 50 columns, and 140 nonzeros.
Reduced MIQP has 20 binaries, 0 generals, 0 SOSs, and 0 indicators.
Reduced MIQP objective Q matrix has 16 nonzeros.
Presolve time = 0.00 sec. (0.12 ticks)
Probing time = 0.00 sec. (0.07 ticks)
Clique table members: 46.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 8 threads.
Root relaxation solution time = 0.00 sec. (0.31 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0     2298.0224    16                   2298.0224       12         
*     0+    0                          581.8707     2298.0224           294.94%
      0     0      674.1272     9      581.8707      Cuts: 42       44   15.86%
      0     0      674.0566    16      581.8707      Cuts: 23       56   15.84%
      0     0      674.0566    16      581.8707    MIRcuts: 2       58   15.84%
*     0+    0                          636.7750      674.0566             5.85%
      0     0        cutoff            636.7750      674.0566       67    5.85%
Elapsed time = 0.00 sec. (3.78 ticks, tree = 0.01 MB, solutions = 2)

Implied bound cuts applied:  3
Flow cuts applied:  7
Mixed integer rounding cuts applied:  23
Gomory fractional cuts applied:  12

Root node processing (before b&c):
  Real time             =    0.00 sec. (3.79 ticks)
Parallel b&c, 8 threads:
  Real time             =    0.02 sec. (0.04 ticks)
  Sync time (average)   =    0.00 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.02 sec. (3.83 ticks)
R 636.7750495622404
x [[0.9999999999999998, 1.0000000000000004]]
x_original [[40. 40.]]
predict [[636.77504956]]
Default variable names x1, x2 ... being created.
Default row names c1, c2 ... being created.
CPXPARAM_Read_DataCheck                          1
CPXPARAM_OptimalityTarget                        3
Found incumbent of value 581.870689 after 0.00 sec. (0.01 ticks)
Tried aggregator 1 time.
MIQP Presolve eliminated 0 rows and 1 columns.
MIQP Presolve modified 40 coefficients.
Reduced MIQP has 60 rows, 50 columns, and 140 nonzeros.
Reduced MIQP has 20 binaries, 0 generals, 0 SOSs, and 0 indicators.
Reduced MIQP objective Q matrix has 16 nonzeros.
Presolve time = 0.00 sec. (0.12 ticks)
Probing time = 0.00 sec. (0.07 ticks)
Clique table members: 46.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 8 threads.
Root relaxation solution time = 0.00 sec. (0.27 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0    -1086.9520    16                  -1086.9520        9         
*     0+    0                          581.8707    -1086.9520           286.80%
      0     0    -1086.9518    17      581.8707      Cuts: 31       31  286.80%
*     0+    0                          581.8170    -1086.9518           286.82%
      0     0     -736.9125    17      581.8170      Cuts: 16       65  226.66%
      0     0     -467.3473    20      581.8170      Cuts: 24       85  180.33%
*     0+    0                          581.7303     -467.3473           180.34%
      0     0     -467.3473    20      581.7303       Cuts: 9       93  180.34%
      0     2     -467.3473    20      581.7303     -467.3473       93  180.34%
Elapsed time = 0.02 sec. (7.34 ticks, tree = 0.01 MB, solutions = 9)
*    18+    5                          581.1793      138.0054            76.25%
*   174+   49                          581.0617      536.8494             7.61%
*   397+   73                          579.1618      559.0845             3.47%
*   488    47      integral     0      578.3132      576.8049     1564    0.26%

Clique cuts applied:  1
Implied bound cuts applied:  16
Flow cuts applied:  10
Mixed integer rounding cuts applied:  22

Root node processing (before b&c):
  Real time             =    0.02 sec. (7.12 ticks)
Parallel b&c, 8 threads:
  Real time             =    0.11 sec. (37.81 ticks)
  Sync time (average)   =    0.04 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.13 sec. (44.93 ticks)
R 578.3132262789054
x [[-1.0000000000000004, 0.4499999999999999]]
x_original [[-8.8817842e-15  2.9000000e+01]]
predict [[578.31322628]]
predict [[579.34280511]]
[39.89746 38.17136] [[621.30837098]]
[39.87671  13.025101] [[623.24676985]]
[39.85229  13.044633] [[622.13776547]]
[39.85229  13.044633] [[622.13776547]]
[39.89807  39.882812] [[630.62499844]]
[39.89807  39.882812] [[630.62499844]]
[18.324865 39.977417] [[627.62011851]]
[39.885864 39.96826 ] [[632.70032755]]
[36.84077  39.514763] [[608.17784679]]
[39.365223 29.560997] [[603.32358359]]
[39.863277  3.854429] [[622.54457489]]
[39.94629    3.9600213] [[626.40338118]]
[39.958496   3.9557488] [[626.98515203]]
[39.99939  11.801328] [[629.03373326]]
[39.986572 14.523537] [[628.43556022]]
[39.700924 14.785993] [[615.61258]]
[39.36217 14.40879] [[603.04024936]]
[37.788662 39.384148] [[603.7137896]]
[39.706417 12.130922] [[615.81201016]]
[39.63928   6.983749] [[613.02756058]]
[39.63928    7.2571907] [[613.03052524]]
[39.058212 11.203784] [[594.1598695]]
[39.648434  7.216907] [[613.39574734]]
[39.951782 37.25765 ] [[626.97907875]]
[39.951782 37.25765 ] [[626.97907875]]
[39.951782 39.757687] [[629.02373941]]
[39.93225  12.314031] [[625.8184975]]
[37.456627 39.721676] [[616.3366507]]
[39.953613 21.2253  ] [[626.91487063]]
[37.455406 39.91394 ] [[624.82970264]]
[39.28771  36.361637] [[600.93449713]]
[38.54734  25.990997] [[584.73175932]]
[35.271534 39.32799 ] [[601.6530488]]
[35.238575 39.331043] [[601.74767221]]
[38.862286 24.814833] [[589.87904704]]
[38.85008  24.823988] [[589.63279663]]
[38.323948 32.4535  ] [[582.6791322]]
[ 5.0489054 39.17235  ] [[598.4503533]]
[39.63928  22.396582] [[613.19466668]]
[ 5.2729077 39.311512 ] [[602.58164358]]
[39.575188 24.20081 ] [[610.71798188]]
[12.793164 39.27184 ] [[600.2471843]]
[ 8.1178  39.30907] [[602.03095196]]
[39.942017 28.585642] [[626.4341813]]
[ 5.61532  39.320667] [[602.81244768]]
[13.300984 39.34569 ] [[602.52323194]]
[13.37911 39.34508] [[602.49488209]]
[13.379721 39.34508 ] [[602.4948158]]
[38.12314  12.357367] [[581.45204045]]
[38.027924 12.354925] [[581.38174852]]
[22.598001 38.939804] [[590.79995836]]
[ 8.69398  35.290455] [[581.30448418]]
[ 5.8716717 35.285572 ] [[581.64731766]]
[ 3.2153811 35.289845 ] [[582.03618157]]
[39.873653   6.2604713] [[623.04092193]]
[ 3.0688944 39.935913 ] [[627.73434086]]
[39.86633   5.089189] [[622.69548143]]
[39.902954  5.09102 ] [[624.37894063]]
[39.905396   5.0879683] [[624.49232023]]
[39.994507    0.08667125] [[628.68739933]]
[39.995728    0.10376135] [[628.74706249]]
[39.994507   1.2030213] [[628.69772422]]
[39.990845   1.2030213] [[628.51945033]]
[39.994507   1.2030213] [[628.69772422]]
[39.989624 24.367437] [[628.67485021]]
[39.99695 24.33814] [[629.03047807]]
[39.989624 25.578394] [[628.68607661]]
[37.80453 39.99695] [[628.81795117]]
[39.993286  5.04036 ] [[628.6737741]]
[39.993286  5.04036 ] [[628.6737741]]
[ 0.22705425 39.722286  ] [[617.09519667]]
[25.535057 39.992065] [[628.03909643]]
[ 8.1178   39.992065] [[629.51853902]]
[ 5.2271304 39.722286 ] [[617.74944997]]
[ 6.3074694 39.680172 ] [[615.80720587]]
[23.587397 39.93225 ] [[625.20556525]]
[ 2.5616846 39.96338  ] [[628.90387568]]
[ 2.6538491 39.845577 ] [[623.43639282]]
[ 2.6379797 39.855343 ] [[623.87333742]]
[20.140078 39.936523] [[625.547383]]
[20.140078 39.935913] [[625.51849647]]
[23.110094 39.96338 ] [[626.70016833]]
[21.9028   39.936523] [[625.46291026]]
[21.083696 39.9646  ] [[626.83747417]]
[22.02121 39.9646 ] [[626.79661889]]
[20.220646 39.96338 ] [[626.82321422]]
[25.768826 39.192493] [[597.17021492]]
[25.846342 39.191883] [[597.15288185]]
[22.535744 39.938965] [[625.55475395]]
[ 5.104448 39.690548] [[616.44905107]]
[27.949036 39.690548] [[614.5162902]]
[39.450066 17.57046 ] [[606.06284807]]
[ 6.0828567 39.52575  ] [[609.81373734]]
[ 6.0828567 39.52575  ] [[609.81373734]]
[39.74548   2.589151] [[617.35249506]]
[39.74548    2.5879302] [[617.3524824]]
[39.74548 33.63821] [[617.67434003]]
[39.501335 10.069123] [[607.8068157]]
[39.501335 13.096514] [[607.8415117]]
[13.805753 39.89624 ] [[624.18506457]]
[15.099108  5.236286] [[579.1860058]]
[ 0.1232929 15.336537 ] [[578.47145844]]
[ 0.1232929 15.336537 ] [[578.47145844]]
[ 0.08667125 15.342031  ] [[578.45231565]]
[ 1.3263142 10.462195 ] [[579.11084612]]
[15.454337    0.36743724] [[579.16738366]]
[15.454337   0.5236896] [[579.16790352]]
[15.456168    0.52674145] [[579.16789834]]
[15.45861     0.12024109] [[579.16652435]]
[15.464103    0.05004959] [[579.16624318]]
[15.381094  8.39002 ] [[579.19433265]]
[18.490883  4.960403] [[579.20617609]]
[16.32044  15.541619] [[579.22244519]]
[16.258793 15.585565] [[579.22207336]]
[16.292973 15.775387] [[579.22310694]]
[16.582285 15.675288] [[579.22565699]]
[ 9.6907   15.799191] [[579.35342465]]
[18.700237 16.131838] [[579.27183113]]
[18.075228 16.131838] [[579.25469669]]
[17.54055  11.869078] [[579.22268782]]
[ 9.757839 10.510414] [[579.35246369]]
[ 9.7914095 10.509193 ] [[579.35074583]]
[9.903715  5.0720987] [[579.34688001]]
[17.260395 18.001373] [[579.24590575]]
[17.207294 17.980621] [[579.24482431]]
[16.441902 17.650415] [[579.23199786]]
[16.441902 17.650415] [[579.23199786]]
[16.754406 17.650415] [[579.23601507]]
[16.74525 17.74197] [[579.23626785]]
[16.77943  17.766384] [[579.23686065]]
[15.0777445 18.272984 ] [[579.22632265]]
[ 1.3244832 18.373693 ] [[579.06255445]]
[17.367819 18.590982] [[579.25068593]]
[17.257343 18.56901 ] [[579.24841173]]
[16.623178 18.293736] [[579.23686093]]
[17.259785 13.05623 ] [[579.22355405]]
[17.257343  9.313497] [[579.20661389]]
[16.60792   9.290914] [[579.19985475]]
[16.62745  11.810483] [[579.21033329]]
[16.640268 11.801328] [[579.21041505]]
[16.947891   2.7386892] [[579.1746296]]
[17.104143   2.7374685] [[579.17567769]]
[16.952164    0.23682003] [[579.16386065]]
[16.89845    2.7435722] [[579.17436138]]
[16.908827   2.7411306] [[579.17440986]]
[ 0.6829938 29.877775 ] [[579.00753926]]
[16.93263    2.7557793] [[579.17461161]]
[ 0.9631495 17.903105 ] [[578.88502413]]
[ 0.9417868 18.68864  ] [[578.86936202]]
[1.1169604 3.8843367] [[579.04806634]]
[ 0.4632639 13.998627 ] [[578.65609948]]
[ 0.17578393 13.993744  ] [[578.50784947]]
[0.4553292 2.7435722] [[578.72590779]]
[16.899061   2.7118335] [[579.17422899]]
[15.317006   2.6825361] [[579.17612409]]
[ 0.62928206 22.68284   ] [[578.68484804]]
[0.43335623 4.824292  ] [[578.70111379]]
[ 0.4321355 12.324407 ] [[578.65115131]]
[16.87892   9.049821] [[579.20115825]]
[16.87892  9.67483] [[579.20382483]]
[ 1.3501183 14.999619 ] [[579.09539722]]
[0.72510874 9.597925  ] [[578.81758184]]
[0.12207218 9.129168  ] [[578.51292972]]
[16.333258 26.08072 ] [[579.26373422]]
[16.976578   6.8696117] [[579.1926975]]
[ 0.02685588 25.204853  ] [[578.35351895]]
[ 0.10498207 15.5367365 ] [[578.46054935]]
[ 0.34424353 28.987259  ] [[578.49546334]]
[ 0.07568475 26.855268  ] [[578.36812577]]
[15.632563  9.049821] [[579.19591605]]
[14.454566 11.43267 ] [[579.20973481]]
[ 1.1169604 28.972    ] [[578.8943434]]
[ 1.114519 28.972   ] [[578.89310542]]
[ 1.0376135 28.815748 ] [[578.85500278]]
[ 1.0241855 28.815138 ] [[578.84817231]]
[ 1.0376135 28.815748 ] [[578.85500278]]
[1.1255054 7.638056 ] [[579.02927736]]
[1.1255054 7.638056 ] [[579.02927736]]
[0.11718929 7.6423287 ] [[578.52049473]]
[ 0.671397 29.025711] [[578.67575621]]
[ 0.7055772 25.055923 ] [[578.70883346]]
[15.64599  28.822462] [[579.26418383]]
[0.6323339 7.7021437] [[578.78299813]]
[17.248798  4.894484] [[579.18657102]]
[17.248798   4.8554206] [[579.18639483]]
[ 1.610132 14.497902] [[579.22554613]]
[15.749752 22.49363 ] [[579.24318065]]
[15.772945 21.368734] [[579.2394052]]
[15.497673 22.0206  ] [[579.23968372]]
[15.34142 22.0206 ] [[579.23882617]]
[ 0.4992752 27.170214 ] [[578.58846511]]
[ 0.4992752 26.948044 ] [[578.58991694]]
[14.20798  26.716106] [[579.250724]]
[20.356146  5.540856] [[579.26417782]]
[20.339666   7.7961392] [[579.27832911]]
[13.498741 25.30251 ] [[579.25141421]]
[13.161822 23.193104] [[579.2511276]]
[13.520714 23.185778] [[579.24687402]]
[20.019836    0.29968718] [[579.21882544]]
[20.014954    0.30395973] [[579.21870043]]
[39.99999999999999, 40.00000000000001, 636.7750495622404]
[-8.881784197001252e-15, 28.999999999999996, 578.3132262789054]
[39.8858642578125, 39.96826171875, 632.700327551327]
[0.02685587853193283, 25.204853057861328, 578.3535189455871]
MARS max time: 0:00:00.018926
MARS min time: 0:00:00.133715
Genetic max time: 0:00:02.172985
Genetic min time 0:00:02.123357

==> TITL MARS OPT arXiv/figures/p2/mars_surface/mars_4d1s_15.mars.txt <==
C:\Users\xxj7466\AppData\Local\Programs\Python\Python36\python.exe "C:/Users/xxj7466/2019 Dissertation/opt/main.py"
Default variable names x1, x2 ... being created.
Default row names c1, c2 ... being created.
CPXPARAM_Read_DataCheck                          1
CPXPARAM_OptimalityTarget                        3
Found incumbent of value 549.610097 after 0.00 sec. (0.01 ticks)
Tried aggregator 1 time.
MIQP Presolve eliminated 0 rows and 1 columns.
MIQP Presolve modified 44 coefficients.
Reduced MIQP has 66 rows, 55 columns, and 154 nonzeros.
Reduced MIQP has 22 binaries, 0 generals, 0 SOSs, and 0 indicators.
Reduced MIQP objective Q matrix has 18 nonzeros.
Presolve time = 0.00 sec. (0.13 ticks)
Probing time = 0.00 sec. (0.09 ticks)
Clique table members: 69.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 8 threads.
Root relaxation solution time = 0.00 sec. (0.31 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0      680.6658    18                    680.6658       10         
*     0+    0                          568.9984      680.6658            19.63%
      0     0      588.5539    22      568.9984      Cuts: 42       38    3.44%
      0     0      588.5494    22      568.9984       Cuts: 7       48    3.44%
      0     0      588.5494    22      568.9984       Cuts: 7       50    3.44%
      0     2      588.5494    22      568.9984      588.5494       50    3.44%
Elapsed time = 0.02 sec. (4.25 ticks, tree = 0.01 MB, solutions = 1)
*     1     1      integral     0      588.1018      588.5159       62    0.07%

Implied bound cuts applied:  9
Flow cuts applied:  8
Mixed integer rounding cuts applied:  16
Gomory fractional cuts applied:  8

Root node processing (before b&c):
  Real time             =    0.00 sec. (3.99 ticks)
Parallel b&c, 8 threads:
  Real time             =    0.02 sec. (0.71 ticks)
  Sync time (average)   =    0.00 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.02 sec. (4.69 ticks)
R 588.1018407170311
x [[1.0000000000000002, -0.9999999999999996]]
x_original [[4.0000000e+01 8.8817842e-15]]
predict [[588.10184072]]
Default variable names x1, x2 ... being created.
Default row names c1, c2 ... being created.
CPXPARAM_Read_DataCheck                          1
CPXPARAM_OptimalityTarget                        3
Found incumbent of value 549.610097 after 0.00 sec. (0.01 ticks)
Tried aggregator 1 time.
MIQP Presolve eliminated 0 rows and 1 columns.
MIQP Presolve modified 44 coefficients.
Reduced MIQP has 66 rows, 55 columns, and 154 nonzeros.
Reduced MIQP has 22 binaries, 0 generals, 0 SOSs, and 0 indicators.
Reduced MIQP objective Q matrix has 18 nonzeros.
Presolve time = 0.00 sec. (0.13 ticks)
Probing time = 0.00 sec. (0.09 ticks)
Clique table members: 69.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 8 threads.
Root relaxation solution time = 0.00 sec. (0.34 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0      367.8926    15                    367.8926       12         
*     0+    0                          550.8176      367.8926            33.21%
      0     0      369.0340    15      550.8176      Cuts: 35       38   33.00%
*     0+    0                          548.4925      369.0340            32.72%
      0     0      373.7704    19      548.4925      Cuts: 18       74   31.85%
      0     0      374.0241    16      548.4925      Cuts: 14       90   31.81%
      0     0      399.9021    20      548.4925      Cuts: 15      108   27.09%
      0     0      411.0683    21      548.4925      Cuts: 17      134   25.05%
      0     0      411.0683    22      548.4925    MIRcuts: 1      136   25.05%
      0     0      411.0683    22      548.4925    MIRcuts: 1      138   25.05%
      0     2      411.0683    22      548.4925      411.0683      138   25.05%
Elapsed time = 0.02 sec. (8.91 ticks, tree = 0.01 MB, solutions = 5)
*    65+   16                          547.2998      541.3837             1.08%
*    84+   39                          547.1200      541.3837             1.05%
*   101+   51                          545.8528      541.3837             0.82%
*   246+   27                          545.8528      541.3837             0.82%

Clique cuts applied:  10
Implied bound cuts applied:  12
Flow cuts applied:  3
Mixed integer rounding cuts applied:  32

Root node processing (before b&c):
  Real time             =    0.02 sec. (8.64 ticks)
Parallel b&c, 8 threads:
  Real time             =    0.13 sec. (50.15 ticks)
  Sync time (average)   =    0.05 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.14 sec. (58.80 ticks)
R 545.8528316952752
x [[0.024999999887262425, 0.028868963789361435]]
x_original [[20.5        20.57737928]]
predict [[545.8528317]]
predict [[545.85684902]]
[39.992065  4.284123] [[569.19238167]]
[ 0.62806135 11.169604  ] [[560.74929545]]
[38.684063 39.49523 ] [[566.46972533]]
[ 5.66659 39.99878] [[568.61294591]]
[ 1.204242 39.9115  ] [[574.79183366]]
[ 0.18188754 38.219578  ] [[568.36574602]]
[ 5.6317997 39.968872 ] [[568.15418295]]
[ 6.1390095 39.96643  ] [[568.03695894]]
[ 1.1132983 39.871822 ] [[574.99935158]]
[ 3.7610438 39.96704  ] [[568.44673196]]
[10.95964  39.973755] [[567.55209732]]
[10.95964  39.973755] [[567.55209732]]
[ 0.673228 39.44274 ] [[573.10004636]]
[ 0.6707866 39.461052 ] [[573.34891581]]
[ 9.571069 39.819942] [[565.38598028]]
[ 2.9993134 39.645382 ] [[563.93306436]]
[7.934691e-03 2.876997e+01] [[565.85040708]]
[0.05737392 5.905852  ] [[566.86545226]]
[0.16174564 9.303121  ] [[565.31014441]]
[ 0.9430075 38.861675 ] [[564.89548399]]
[ 0.7800412 39.906006 ] [[578.4826646]]
[0.00854505 6.330663  ] [[567.24461381]]
[0.       6.331884] [[567.32473991]]
[0.16235599 8.342412  ] [[565.45543703]]
[ 0.16357672 37.91623   ] [[567.31879141]]
[ 4.6265354 39.904175 ] [[567.33482943]]
[0.16418707 6.045014  ] [[565.84014701]]
[ 0.38757914 38.666363  ] [[568.74481409]]
[4.8584723 0.1794461] [[566.13142056]]
[4.8615246  0.17700465] [[566.15391686]]
[ 0.06775006 28.674753  ] [[565.2851716]]
[0.04455635 8.224003  ] [[566.5766428]]
[ 0.06652933 28.556343  ] [[565.28969169]]
[ 0.2075227 30.840925 ] [[564.1373779]]
[ 0.9942779 39.209583 ] [[567.50543255]]
[0.2514687 6.465553 ] [[564.9499209]]
[39.8529  33.41909] [[565.17092675]]
[0.7110704  0.21606775] [[577.7847621]]
[0.7080186  0.21484703] [[577.82404915]]
[39.94568 34.21317] [[566.54434583]]
[39.98352 34.21317] [[567.08754195]]
[0.5230793 1.3958954] [[568.6560249]]
[39.96643  15.880369] [[566.8909738]]
[39.96826 10.29923] [[567.65940325]]
[39.99939  15.880369] [[567.37617886]]
[ 0.14160372 38.323948  ] [[569.22003713]]
[39.99817  11.475395] [[567.91716078]]
[39.99939  15.850462] [[567.37926299]]
[9.593041   0.22217137] [[564.81170497]]
[0.12085146 8.117189  ] [[565.87978496]]
[0.8453498 0.2276646] [[576.45974942]]
[5.975433   0.05065995] [[567.11695656]]
[0.7751583  0.05981537] [[578.69096273]]
[1.1633478 0.4571603] [[571.45464664]]
[1.58480206e+01 1.22072175e-02] [[566.02254362]]
[2.8308537  0.37781337] [[564.733856]]
[3.6676586  0.19775693] [[566.23122332]]
[3.6701     0.19592585] [[566.24801237]]
[2.8302433  0.37720302] [[564.7397427]]
[2.8149843 0.3729305] [[564.78367128]]
[12.201724    0.37842375] [[562.95347588]]
[29.983368 39.71008 ] [[564.11199823]]
[2.800946 0.686656] [[561.86222434]]
[3.4204624  0.67811096] [[561.79059189]]
[3.303273 0.673228] [[561.86390122]]
[3.3813992 0.6512551] [[562.04853874]]
[39.902954 37.211872] [[566.51605964]]
[39.686886 16.630503] [[562.9448907]]
[3.3850615  0.53345543] [[563.14222111]]
[0.71534294 0.6097505 ] [[574.0518895]]
[1.204242  0.6134127] [[569.63567389]]
[39.81811  39.295643] [[575.85099617]]
[0.80079347 0.50110626] [[574.28973597]]
[0.8081178  0.49500266] [[574.28056748]]
[7.2089725  0.06408789] [[566.74052332]]
[7.129015   0.06530862] [[566.74439221]]
[7.9346914e-03 1.7102922e+01] [[565.89432218]]
[9.1554131e-03 1.7095598e+01] [[565.88335764]]
[6.9263754  0.52002746] [[562.49456626]]
[2.395056   0.59815365] [[562.78378694]]
[2.395056   0.59815365] [[562.78378694]]
[2.121004  0.5163653] [[563.61485056]]
[2.3822384 0.5163653] [[563.54849671]]
[1.9726864  0.20019837] [[566.85215145]]
[1.9732968  0.06897078] [[568.09597164]]
[1.9659724 0.4614328] [[564.44786381]]
[0.15930419 2.797284  ] [[566.55172161]]
[11.9087515   0.20263982] [[564.64973874]]
[0.9796292 1.3092241] [[565.29303791]]
[ 0.23743038 11.774471  ] [[564.26374648]]
[15.625849    0.21484703] [[564.11544322]]
[ 1.4874494 39.251698 ] [[563.64230805]]
[ 0.70618755 39.251698  ] [[570.5540479]]
[26.719769    0.49683374] [[561.23393027]]
[39.88037  12.638132] [[566.03761061]]
[26.719769    0.04760815] [[565.4633441]]
[26.719769    0.03967346] [[565.53893623]]
[37.67941 39.96765] [[569.33148454]]
[0.33447775 5.9986267 ] [[564.26705108]]
[39.515373 38.790264] [[567.53873001]]
[18.262608 24.115358] [[545.94151278]]
[18.890059 22.568705] [[545.88656486]]
[22.363623 14.08896 ] [[546.08502269]]
[18.533607 18.918745] [[545.89727373]]
[18.533607 17.562525] [[545.93559893]]
[19.51995  19.731747] [[545.86431564]]
[19.495537 19.726864] [[545.86470786]]
[21.42916  19.866026] [[545.85948758]]
[19.160448 19.710384] [[545.87030553]]
[21.912565 19.884336] [[545.86561858]]
[20.337835 24.238651] [[545.92517268]]
[22.514992 19.239796] [[545.88268693]]
[18.65629  19.680475] [[545.88143108]]
[21.550621 19.888609] [[545.86064527]]
[20.730907 19.258106] [[545.86207909]]
[22.927595 19.861753] [[545.88819234]]
[24.224003 19.888609] [[545.9352471]]
[18.930952 19.12871 ] [[545.88345673]]
[18.453041 19.592585] [[545.88782099]]
[21.07271  18.661173] [[545.87297139]]
[20.472115 19.23125 ] [[545.8627658]]
[18.948654 21.045242] [[545.86856959]]
[18.565348 19.83673 ] [[545.88188215]]
[18.606852 19.452202] [[545.88578965]]
[18.4506   19.452202] [[545.88991255]]
[17.832914 19.258106] [[545.91247968]]
[16.883192 23.666742] [[545.97105353]]
[19.527275 19.809261] [[545.86342596]]
[19.395437 19.804989] [[545.86536575]]
[19.395437 19.746395] [[545.86597001]]
[19.834898 19.643244] [[545.86152802]]
[19.070116 19.614557] [[545.87315429]]
[18.902266 21.996796] [[545.87704983]]
[22.195774 19.77081 ] [[545.87126467]]
[18.175936 20.65034 ] [[545.88702708]]
[18.202793 20.65217 ] [[545.88624786]]
[17.888456 20.691235] [[545.89576336]]
[17.84268  22.450905] [[545.90957738]]
[17.908598 22.44358 ] [[545.9074702]]
[17.91165  23.464714] [[545.92999837]]
[20.97017  18.776531] [[545.87039085]]
[21.003128 19.717098] [[545.85754501]]
[18.628214 22.29404 ] [[545.88675481]]
[18.665445 22.287937] [[545.88588081]]
[18.650797 22.29221 ] [[545.8862526]]
[22.843977 19.942322] [[545.88554283]]
[17.677881 21.316244] [[545.9032441]]
[19.353933 20.93843 ] [[545.861604]]
[18.025787 24.441292] [[545.95926688]]
[17.985504 18.679483] [[545.91946793]]
[22.636454 18.409094] [[545.8987967]]
[17.879301 25.984283] [[546.03516029]]
[25.275654 18.445107] [[546.00096767]]
[16.123903 18.26566 ] [[546.01652308]]
[15.500114 19.441826] [[546.02439694]]
[15.6392765 23.467155 ] [[546.02597119]]
[19.980164 24.748913] [[545.94634122]]
[18.764324 23.740597] [[545.91880878]]
[17.514305 23.741207] [[545.95010229]]
[18.38346  23.740597] [[545.92630002]]
[19.97528  20.378729] [[545.8551528]]
[18.5684   26.565348] [[546.05527844]]
[15.209582 23.411612] [[546.04994603]]
[16.40589 19.67132] [[545.9678586]]
[19.335623 25.183489] [[545.96951485]]
[17.626612 19.5169  ] [[545.91559024]]
[17.636377 19.51812 ] [[545.91520648]]
[17.636377 19.48333 ] [[545.9157573]]
[17.548485 19.442436] [[545.91975521]]
[20.19379  24.716564] [[545.94497983]]
[20.224308 24.695812] [[545.94411242]]
[20.058289 23.282825] [[545.89236949]]
[21.806362 23.956665] [[545.93117558]]
[17.937284 19.784237] [[545.90088401]]
[17.939117 19.77386 ] [[545.90095153]]
[17.99588  19.774471] [[545.89908024]]
[17.503319 19.827574] [[545.91589677]]
[16.84413  16.784313] [[546.03515476]]
[19.892271 14.874495] [[546.03738155]]
[21.781948 23.327383] [[545.90853065]]
[17.62295 15.64599] [[546.05795208]]
[19.030441 19.493095] [[545.87554673]]
[19.031662 18.251621] [[545.90118024]]
[17.680323 24.967422] [[545.9902821]]
[19.80621 24.98207] [[545.95733484]]
[18.082552 24.834364] [[545.97385091]]
[19.038986 25.044327] [[545.96591484]]
[17.508202 21.696499] [[545.91143215]]
[16.095217 18.717327] [[546.0050707]]
[22.657816 24.166628] [[545.96165658]]
[17.544823 20.673532] [[545.90770967]]
[19.38201 20.66926] [[545.8609821]]
[22.974594 19.492485] [[545.89184447]]
[17.77615  21.942474] [[545.90466403]]
[19.53704  21.938812] [[545.86722385]]
[19.588923 21.940033] [[545.86671741]]
[18.406042 21.942474] [[545.88690312]]
[18.291904 21.929045] [[545.88960308]]
[17.868925 22.42893 ] [[545.90841808]]
[17.815214 17.718166] [[545.95406313]]
[40.0, 8.881784197001252e-15, 588.1018407170311]
[20.49999999774525, 20.577379275787226, 545.8528316952752]
[0.7751582860946655, 0.05981536582112312, 578.6909627274905]
[19.97528076171875, 20.37872886657715, 545.8551528049763]
MARS max time: 0:00:00.020327
MARS min time: 0:00:00.152568
Genetic max time: 0:00:02.144713
Genetic min time 0:00:02.135310

Process finished with exit code 0


==> TITL MARS OPT arXiv/figures/p2/mars_surface/mars_6d1s_15_31_by_31_withextremes.txt <==
C:\Users\xxj7466\AppData\Local\Programs\Python\Python36\python.exe "C:/Users/xxj7466/2019 Dissertation/opt/main.py"
Default variable names x1, x2 ... being created.
Default row names c1, c2 ... being created.
CPXPARAM_Read_DataCheck                          1
CPXPARAM_OptimalityTarget                        3
Found incumbent of value 601.124665 after 0.00 sec. (0.01 ticks)
Tried aggregator 1 time.
MIQP Presolve eliminated 0 rows and 1 columns.
MIQP Presolve modified 52 coefficients.
Reduced MIQP has 78 rows, 65 columns, and 182 nonzeros.
Reduced MIQP has 26 binaries, 0 generals, 0 SOSs, and 0 indicators.
Reduced MIQP objective Q matrix has 22 nonzeros.
Presolve time = 0.00 sec. (0.16 ticks)
Probing time = 0.00 sec. (0.12 ticks)
Clique table members: 103.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 8 threads.
Root relaxation solution time = 0.00 sec. (0.36 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0      781.8902    20                    781.8902        9         
*     0+    0                          606.2955      781.8902            28.96%
      0     0      625.6315    19      606.2955      Cuts: 50       71    3.19%
*     0+    0                          622.0962      625.6315             0.57%
      0     0      625.5442    21      622.0962      Cuts: 44      111    0.55%
      0     0      625.2472    25      622.0962      Cuts: 27      133    0.51%
      0     0      622.6213    26      622.0962      Cuts: 20      181    0.08%
      0     0      622.6213    26      622.0962      Cuts: 30      185    0.08%
      0     0      622.6213    26      622.0962      Cuts: 43      187    0.08%
      0     2      622.2266     0      622.0962      622.6213      199    0.08%
Elapsed time = 0.03 sec. (9.83 ticks, tree = 0.01 MB, solutions = 3)

Clique cuts applied:  2
Implied bound cuts applied:  10
Flow cuts applied:  20
Mixed integer rounding cuts applied:  55
Gomory fractional cuts applied:  5

Root node processing (before b&c):
  Real time             =    0.03 sec. (9.39 ticks)
Parallel b&c, 8 threads:
  Real time             =    0.00 sec. (0.98 ticks)
  Sync time (average)   =    0.00 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.03 sec. (10.38 ticks)
R 622.0962066765677
x [[0.9333333333, 1.0000000000000004]]
x_original [[29. 30.]]
predict [[622.09620668]]
Default variable names x1, x2 ... being created.
Default row names c1, c2 ... being created.
CPXPARAM_Read_DataCheck                          1
CPXPARAM_OptimalityTarget                        3
Found incumbent of value 601.124665 after 0.00 sec. (0.01 ticks)
Tried aggregator 1 time.
MIQP Presolve eliminated 0 rows and 1 columns.
MIQP Presolve modified 52 coefficients.
Reduced MIQP has 78 rows, 65 columns, and 182 nonzeros.
Reduced MIQP has 26 binaries, 0 generals, 0 SOSs, and 0 indicators.
Reduced MIQP objective Q matrix has 22 nonzeros.
Presolve time = 0.00 sec. (0.16 ticks)
Probing time = 0.00 sec. (0.12 ticks)
Clique table members: 103.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 8 threads.
Root relaxation solution time = 0.02 sec. (0.41 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0      335.4547    22                    335.4547       12         
*     0+    0                          605.9793      335.4547            44.64%
      0     0      336.9055    18      605.9793      Cuts: 44       24   44.40%
      0     0      339.6196    23      605.9793      Cuts: 29       52   43.96%
      0     0      405.8352    25      605.9793       Cuts: 7       68   33.03%
      0     0      406.9903    26      605.9793       Cuts: 6       88   32.84%
      0     0      406.9903    26      605.9793       Cuts: 7       94   32.84%
      0     0      410.1163    26      605.9793       Cuts: 2      104   32.32%
*     0+    0                          605.8812      410.1163            32.31%
*     0+    0                          601.6834      410.1163            31.84%
*     0+    0                          601.1247      410.1163            31.78%
*     0+    0                          600.7026      410.1163            31.73%
      0     2      410.1163    26      600.7026      410.1163      104   31.73%
Elapsed time = 0.03 sec. (12.78 ticks, tree = 0.01 MB, solutions = 8)
*    17+    5                          600.6280      511.9728            14.76%
*    96+   30                          600.6280      583.1477             2.91%
*   111+   40                          600.0827      583.1477             2.82%
*   429+  104                          600.0163      590.1363             1.65%
*   531+  122                          599.7265      592.0741             1.28%
*   712+   64                          599.5086      593.2720             1.04%

Clique cuts applied:  11
Implied bound cuts applied:  24
Flow cuts applied:  4
Mixed integer rounding cuts applied:  41

Root node processing (before b&c):
  Real time             =    0.02 sec. (12.48 ticks)
Parallel b&c, 8 threads:
  Real time             =    0.34 sec. (134.91 ticks)
  Sync time (average)   =    0.12 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.36 sec. (147.39 ticks)
R 599.5086204140125
x [[0.8304556856450931, -0.18786067534737083]]
x_original [[27.45683528 12.18208987]]
predict [[599.50862041]]
predict [[599.78489894]]
[19.43907     0.02014222] [[609.27349418]]
[11.281472 29.994507] [[618.38203951]]
[26.023743 29.615467] [[613.30966239]]
[26.236153 29.609974] [[613.24219843]]
[26.237984 29.99176 ] [[618.70925692]]
[19.160742 29.560534] [[612.51899328]]
[15.831782 29.617298] [[613.20770191]]
[15.809809 29.756462] [[615.03265289]]
[0.34150213 0.04394665] [[611.35730472]]
[29.717093    0.29755548] [[613.15746651]]
[28.891262    0.05310221] [[613.57782897]]
[2.8931547e+01 2.3804437e-02] [[613.99711442]]
[2.8933378e+01 2.7466659e-03] [[614.11103549]]
[27.349468 29.593493] [[612.60851638]]
[24.430677 29.534899] [[612.25736602]]
[1.8712118e+01 3.6622211e-03] [[609.35090878]]
[18.607746   0.0265511] [[609.24066558]]
[25.288553 29.554125] [[612.51054498]]
[17.033907 29.584337] [[612.80063219]]
[8.4286022e+00 4.5777764e-03] [[609.39846105]]
[15.4490795 29.507431 ] [[611.86012587]]
[12.544023   0.2563555] [[608.1574955]]
[6.512345   0.07232887] [[609.0980826]]
[21.429487 29.521164] [[612.05379904]]
[21.429487 29.491867] [[611.69903227]]
[ 6.483047 29.78393 ] [[615.35519655]]
[0.6747642  0.20050661] [[610.32594536]]
[3.2593768  0.00366222] [[609.48380013]]
[5.9117403  0.02105777] [[609.35381204]]
[5.871456   0.01831111] [[609.36767802]]
[6.5416427e+00 3.6622211e-03] [[609.4281672]]
[21.480759    0.37720877] [[607.58806975]]
[24.665976 29.982605] [[618.51390648]]
[21.475266    0.05493332] [[609.11557715]]
[11.174353 29.982605] [[618.20208781]]
[13.656423    0.01464888] [[609.30542489]]
[10.233161 29.733574] [[614.68858441]]
[ 2.5891902 29.64568  ] [[613.88708705]]
[ 2.783288 29.611805] [[613.3367653]]
[ 3.6292613 29.61913  ] [[613.2667454]]
[18.671835 29.540392] [[612.26774156]]
[ 2.2824793 29.66033  ] [[614.28953247]]
[ 2.666097 29.704275] [[614.56461785]]
[ 4.5448165 29.920347 ] [[617.23976548]]
[ 5.247963 29.921263] [[617.25474488]]
[ 5.2452164 29.924925 ] [[617.30710518]]
[ 6.303598 29.551378] [[612.4262452]]
[ 6.326487 29.078035] [[607.60679769]]
[13.739738 29.616383] [[613.18800904]]
[28.808863 29.8352  ] [[618.80439979]]
[28.808863 29.827875] [[618.70341553]]
[ 3.7913144 29.990845 ] [[618.25811557]]
[28.541521 29.817804] [[617.51627797]]
[17.554857 29.642017] [[613.5352275]]
[17.126377 29.173254] [[608.2545819]]
[13.962218 29.517502] [[611.98041438]]
[13.961303 29.519333] [[612.0021802]]
[13.968627 29.518417] [[611.99128595]]
[ 7.5606556 29.934996 ] [[617.46402355]]
[ 7.565233 29.936827] [[617.49057374]]
[21.539354 29.521164] [[612.0548091]]
[21.561327 29.506516] [[611.87681682]]
[ 6.4061403 29.701529 ] [[614.27469398]]
[ 5.4686117 29.701529 ] [[614.27918194]]
[12.1018095 29.528488 ] [[612.11526434]]
[12.120121 29.524826] [[612.0717417]]
[ 1.6873684 29.557787 ] [[613.50390546]]
[ 9.187597 29.554125] [[612.43470156]]
[26.096073 29.554125] [[612.52371623]]
[24.882961 29.997253] [[618.74886382]]
[ 6.3338113 29.993591 ] [[618.31357439]]
[20.41139  29.993591] [[618.55739846]]
[21.49907  29.832453] [[616.18757499]]
[ 6.481216 29.841608] [[616.13937415]]
[ 6.4757223 29.994507 ] [[618.32825825]]
[15.375835 29.94232 ] [[617.66883809]]
[ 4.078799 29.9588  ] [[617.79126307]]
[11.579028 29.9588  ] [[617.85347918]]
[ 5.6233406 29.956968 ] [[617.77111575]]
[ 0.1721244 29.83703  ] [[618.24161532]]
[ 0.63997316 29.786676  ] [[617.17960114]]
[12.592547 29.902035] [[617.03621241]]
[ 3.2529678 29.90936  ] [[617.08244456]]
[ 2.2037416 29.90753  ] [[617.61627703]]
[ 2.2165594 29.913939 ] [[617.69729013]]
[ 2.221137 29.924925] [[617.84945031]]
[ 0.397351 29.845272] [[618.16402413]]
[ 0.39643544 29.83703   ] [[618.05317933]]
[13.291116 29.804987] [[615.67186286]]
[ 3.9204078 29.733574 ] [[614.70068835]]
[ 3.6796167 29.933165 ] [[617.4211521]]
[28.359325 29.926756] [[618.57949194]]
[28.354748 29.921263] [[618.48719076]]
[26.464125 29.997253] [[618.80317315]]
[ 3.221839 29.985352] [[618.1754811]]
[16.599018 29.887386] [[616.88396587]]
[ 0.91830194 29.929502  ] [[618.90693045]]
[ 4.6455274 29.994507 ] [[618.31610876]]
[ 4.5283365 29.984436 ] [[618.16719221]]
[ 2.7933593 29.978943 ] [[618.22228418]]
[ 3.6860256 15.895871 ] [[599.72819243]]
[ 5.778985 14.612263] [[599.7222588]]
[ 4.1264076 14.929045 ] [[599.72360779]]
[ 4.1886654 14.912564 ] [[599.72349404]]
[ 4.1703544 14.683676 ] [[599.72381066]]
[ 4.4102297 15.5562   ] [[599.72500522]]
[ 4.403821 15.548876] [[599.72496836]]
[ 4.405652 15.536057] [[599.72489402]]
[27.360455 17.732475] [[599.66854936]]
[27.549059 17.753532] [[599.6677311]]
[27.68273  13.994263] [[599.64475654]]
[ 4.2069764 14.896085 ] [[599.72346474]]
[ 4.5942564 15.856502 ] [[599.72708153]]
[ 4.5942564 15.856502 ] [[599.72708153]]
[ 4.6418653 15.68804  ] [[599.72572487]]
[ 5.080416 15.676138] [[599.72560139]]
[27.582933   7.2493668] [[599.6553169]]
[27.309183  6.80166 ] [[599.69001595]]
[27.579271  6.803491] [[599.67371902]]
[ 9.08414  14.046449] [[599.72990531]]
[ 5.395367 13.693045] [[599.72757948]]
[27.552721 11.762138] [[599.53129079]]
[27.552721 11.782281] [[599.53121692]]
[ 7.522202 13.597827] [[599.72826018]]
[ 4.112674  13.1061735] [[599.73873008]]
[27.334818 14.22132 ] [[599.56265743]]
[27.347637 14.22132 ] [[599.55560323]]
[ 4.1410565 13.456832 ] [[599.73341753]]
[27.360455 13.455916] [[599.53798752]]
[13.509933 13.219703] [[599.76212512]]
[27.317423 13.06772 ] [[599.55838553]]
[ 3.9185767 14.836574 ] [[599.72410187]]
[ 4.6253853 13.096103 ] [[599.73707759]]
[27.345806 18.810083] [[599.73449121]]
[27.343975 12.751854] [[599.5403871]]
[27.466658 18.815577] [[599.70570801]]
[27.400738 13.867916] [[599.52882431]]
[27.463911 18.813745] [[599.70548889]]
[27.346722 14.014404] [[599.55249725]]
[27.346722 11.84637 ] [[599.5379815]]
[ 5.431074 14.803614] [[599.72220291]]
[ 5.4319897 14.803614 ] [[599.72220268]]
[ 5.6178474 14.776147 ] [[599.72217387]]
[ 6.028016 14.363232] [[599.72280736]]
[ 5.5409408 14.365063 ] [[599.72291606]]
[ 5.5409408 14.365978 ] [[599.72291274]]
[ 6.7293315 14.7734   ] [[599.72299581]]
[ 6.7165136 14.878689 ] [[599.72316225]]
[ 3.8966033 13.779107 ] [[599.73041038]]
[ 8.818628 15.068209] [[599.73056792]]
[ 8.646504 15.071871] [[599.72980352]]
[ 7.5377665 15.071871 ] [[599.72570735]]
[ 3.9002655 14.819178 ] [[599.7241659]]
[27.346722   6.5480514] [[599.679484]]
[27.346722   6.5480514] [[599.679484]]
[27.580187   6.5562916] [[599.68642436]]
[27.704702 13.806574] [[599.66664564]]
[27.354046 10.831935] [[599.54192135]]
[27.363201  8.275704] [[599.59775459]]
[27.407148 10.853908] [[599.52238795]]
[27.37144  10.852077] [[599.53388919]]
[12.411267 13.402814] [[599.75188994]]
[10.821863 13.572191] [[599.7402157]]
[ 5.8494825 16.20899  ] [[599.73193564]]
[ 5.6654563 16.20899  ] [[599.73161941]]
[ 5.767998 15.545213] [[599.72505718]]
[ 5.767998 15.272378] [[599.72343303]]
[ 5.746025 15.469222] [[599.7245177]]
[ 5.7469406 15.480208 ] [[599.72459016]]
[12.352672 13.19956 ] [[599.75261245]]
[11.178015 13.201391] [[599.74471174]]
[11.1514635 13.34788  ] [[599.74348133]]
[ 4.9110384 13.3167515] [[599.73298229]]
[ 8.456069  13.5831785] [[599.73020107]]
[27.232277 11.308939] [[599.63204335]]
[ 7.2045045 13.7763605] [[599.72649898]]
[ 7.2045045 13.7763605] [[599.72649898]]
[ 7.198096 13.820307] [[599.72618829]]
[27.281717 13.593249] [[599.59051339]]
[27.211218 11.67333 ] [[599.65335548]]
[27.223122  13.4247875] [[599.64552669]]
[27.675406 13.422041] [[599.62919564]]
[ 4.8927274 13.466903 ] [[599.73107172]]
[27.751396 10.049135] [[599.73547221]]
[27.411726   6.0417495] [[599.68213958]]
[27.411726  6.932585] [[599.63674704]]
[27.362286 13.670156] [[599.53980261]]
[27.236855  7.58446 ] [[599.71835608]]
[27.668081 13.303934] [[599.6204555]]
[27.360455  8.753624] [[599.58331416]]
[27.40623  11.930601] [[599.51499793]]
[27.33848  12.480849] [[599.54235793]]
[27.33848  12.480849] [[599.54235793]]
[27.378765 12.481765] [[599.52352783]]
[27.334818  8.645589] [[599.60000578]]
[27.383343  8.639179] [[599.57763002]]
[27.239601 13.066805] [[599.6244333]]
[27.398907 13.069551] [[599.5201303]]
[27.412642  9.224219] [[599.55240927]]
[27.412642  9.335917] [[599.54950895]]
[28.9999999995, 30.000000000000007, 622.0962066765677]
[27.456835284676398, 12.182089869789438, 599.5086204140125]
[0.9183019399642944, 29.929502487182617, 618.9069304465612]
[27.406230926513672, 11.930601119995117, 599.5149979267937]
MARS max time: 0:00:00.032127
MARS min time: 0:00:00.363462
Genetic max time: 0:00:02.318334
Genetic min time 0:00:02.323286

==> TITL MARS OPT arXiv/figures/p2/mars_surface/mars_p4_2d.txt <==
C:\Users\xxj7466\AppData\Local\Programs\Python\Python36\python.exe "C:/Users/xxj7466/2019 Dissertation/opt/main.py"
CPXPARAM_Read_DataCheck                          1
CPXPARAM_OptimalityTarget                        3
Found incumbent of value -0.940679 after 0.00 sec. (0.01 ticks)
Tried aggregator 1 time.
MIQP Presolve eliminated 0 rows and 1 columns.
MIQP Presolve modified 48 coefficients.
Reduced MIQP has 72 rows, 60 columns, and 168 nonzeros.
Default variable names x1, x2 ... being created.
Default row names c1, c2 ... being created.
Reduced MIQP has 24 binaries, 0 generals, 0 SOSs, and 0 indicators.
Reduced MIQP objective Q matrix has 20 nonzeros.
Presolve time = 0.00 sec. (0.15 ticks)
Probing time = 0.00 sec. (0.11 ticks)
Clique table members: 84.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 8 threads.
Root relaxation solution time = 0.02 sec. (0.32 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0       14.4778    19                     14.4778        9         
*     0+    0                            1.8135       14.4778           698.33%
      0     0       14.4778    24        1.8135      Cuts: 36       27  698.33%
      0     0       12.4819    24        1.8135   MIRcuts: 10       53  588.27%
      0     2       12.4819    24        1.8135       12.4819       53  588.27%
Elapsed time = 0.02 sec. (5.39 ticks, tree = 0.01 MB, solutions = 1)

Clique cuts applied:  8
Implied bound cuts applied:  3
Mixed integer rounding cuts applied:  32

Root node processing (before b&c):
  Real time             =    0.02 sec. (5.10 ticks)
Parallel b&c, 8 threads:
  Real time             =    0.08 sec. (25.56 ticks)
  Sync time (average)   =    0.03 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.09 sec. (30.66 ticks)
R 1.8135156438081983
x [[-1.0, 0.0199047502]]
x_original [[-19.99267489   0.40043951]]
predict [[1.81351564]]
CPXPARAM_Read_DataCheck                          1
CPXPARAM_OptimalityTarget                        3
Found incumbent of value -0.940679 after 0.00 sec. (0.01 ticks)
Tried aggregator 1 time.
MIQP Presolve eliminated 0 rows and 1 columns.
MIQP Presolve modified 48 coefficients.
Reduced MIQP has 72 rows, 60 columns, and 168 nonzeros.
Reduced MIQP has 24 binaries, 0 generals, 0 SOSs, and 0 indicators.
Reduced MIQP objective Q matrix has 20 nonzeros.
Presolve time = 0.00 sec. (0.15 ticks)
Probing time = 0.00 sec. (0.11 ticks)
Clique table members: 84.
Default variable names x1, x2 ... being created.
Default row names c1, c2 ... being created.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 8 threads.
Root relaxation solution time = 0.00 sec. (0.32 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0      -24.8651    21                    -24.8651        9         
*     0+    0                           -1.5969      -24.8651              --- 
      0     0      -24.8651    22       -1.5969      Cuts: 59       29     --- 
      0     0      -23.6938    24       -1.5969      Cuts: 14       47     --- 
      0     0      -23.6938    24       -1.5969    MIRcuts: 3       51     --- 
      0     2      -23.6938    24       -1.5969      -23.6938       51     --- 
Elapsed time = 0.02 sec. (5.69 ticks, tree = 0.01 MB, solutions = 2)
*    93+   40                           -2.0714       -5.4328           162.27%
*   120    49      integral     0       -2.2003       -5.4328     1032  146.91%

Clique cuts applied:  30
Implied bound cuts applied:  6
Flow cuts applied:  2
Mixed integer rounding cuts applied:  21

Root node processing (before b&c):
  Real time             =    0.02 sec. (5.39 ticks)
Parallel b&c, 8 threads:
  Real time             =    0.06 sec. (19.87 ticks)
  Sync time (average)   =    0.04 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.08 sec. (25.27 ticks)
R -2.200341010509503
x [[-1.0000000000000002, 1.0000000000000007]]
x_original [[-19.99267489  19.9975583 ]]
predict [[-2.20034101]]
predict [[0.15763166]]
[ 8.288396  -2.5430686] [[0.31348925]]
[ 17.747768 -17.92233 ] [[1.08144584]]
[-9.565881 18.632792] [[1.07010967]]
[ 17.810635 -18.15854 ] [[1.11720321]]
[-19.59289    -2.8860915] [[1.0949962]]
[-18.452736  -2.598001] [[0.88203579]]
[-17.49569     0.5075151] [[1.00359949]]
[ 17.630579 -19.494621] [[1.2392594]]
[ 17.795986 -18.862288] [[1.19554238]]
[ 17.503014 -18.27512 ] [[1.08509022]]
[ 17.830168 -19.213245] [[1.24128959]]
[ 18.02304  -19.415884] [[1.29684039]]
[-17.170366    1.7245747] [[0.76829742]]
[-17.17769      0.56549937] [[0.90130936]]
[ 17.595789 -19.498894] [[1.23366282]]
[ 17.761806 -18.209812] [[1.11604007]]
[ 18.135347 -19.218128] [[1.29129278]]
[ 17.798428 -19.227894] [[1.23773118]]
[8.057069  0.8566415] [[0.54977498]]
[ 17.755093 -18.825056] [[1.18485243]]
[ 17.828337 -17.602503] [[1.05579603]]
[ 5.112688 -8.28046 ] [[-0.04526332]]
[ 17.51522  -18.905622] [[1.15524216]]
[ 18.706646 -19.05455 ] [[1.35758057]]
[ 17.589075 -19.842527] [[1.27025878]]
[7.578546 0.306096] [[0.61339069]]
[ 18.47837  -19.805294] [[1.42048232]]
[ 17.847868 -18.939804] [[1.21264892]]
[ 18.491798 -18.243382] [[1.22121134]]
[-12.33814  -18.826277] [[0.332443]]
[7.554742   0.31280994] [[0.61570259]]
[ 2.9837492 -9.455405 ] [[-0.03895672]]
[8.350653   0.54352635] [[0.55289515]]
[ 17.686121 -19.324942] [[1.22990241]]
[8.957961  1.1917297] [[0.45969012]]
[ 17.696499 -19.183336] [[1.21577458]]
[ 18.567484 -19.980469] [[1.45805462]]
[ 17.947968 -19.3579  ] [[1.27755433]]
[-12.309453 -19.586786] [[0.37237111]]
[ 17.930876 -19.74609 ] [[1.32019489]]
[ 17.500572 -19.674677] [[1.23593258]]
[ 17.66842  -18.872663] [[1.17642913]]
[ 17.713589 -19.497063] [[1.25392329]]
[ 17.59823  -19.337759] [[1.21634747]]
[8.047303 0.218204] [[0.57138357]]
[ 15.385672 -16.307316] [[0.60217476]]
[7.753109  0.7895018] [[0.57565747]]
[ 17.910734 -19.832151] [[1.32672958]]
[ 17.63119 -19.72839] [[1.26526805]]
[7.700618  1.1850157] [[0.54352158]]
[ 18.096285 -19.773556] [[1.35206289]]
[ 18.090792 -19.471428] [[1.31470558]]
[ 18.886702 -19.10277 ] [[1.39016324]]
[7.620661   0.48004884] [[0.61228492]]
[ 17.622034 -19.469597] [[1.23500334]]
[ 18.049896 -19.506828] [[1.31216033]]
[ 18.120089 -19.573969] [[1.33196754]]
[ 17.978485 -17.196003] [[1.02717392]]
[ 19.35668  -19.501945] [[1.51450052]]
[7.6304264  0.14007781] [[0.59362222]]
[ 17.623255 -18.94957 ] [[1.17768169]]
[-11.149157 -19.774166] [[0.74682886]]
[ 18.092012 -19.450066] [[1.31233232]]
[7.5999084 0.2121004] [[0.60280241]]
[ 17.621424 -19.84741 ] [[1.2766824]]
[-11.791257 -19.927366] [[0.56620411]]
[7.7048907  0.26947433] [[0.60079582]]
[7.604791  0.3292897] [[0.61378464]]
[7.6597238  0.35004196] [[0.61190928]]
[7.508354   0.30670634] [[0.61833412]]
[-12.294194 -19.887693] [[0.3899282]]
[7.7744718 0.7779049] [[0.57530348]]
[ 17.978485 -19.891356] [[1.34562613]]
[ 17.506065 -19.887693] [[1.25996139]]
[ 18.111544 -19.57702 ] [[1.33090812]]
[ 18.406347 -19.4934  ] [[1.36883211]]
[ 18.853743 -19.8999  ] [[1.49435599]]
[ 18.424047 -19.968872] [[1.43232431]]
[ 17.755093 -19.985962] [[1.31652715]]
[ 18.679178 -19.656977] [[1.43367328]]
[-12.222172 -19.573969] [[0.40220613]]
[7.7439537  0.25787747] [[0.59679671]]
[ 18.068819 -19.76196 ] [[1.34594669]]
[ 17.757534 -19.650263] [[1.27887838]]
[ 17.793545 -19.57519 ] [[1.27659715]]
[7.7573814  0.34760052] [[0.60465693]]
[ 17.780117 -19.931028] [[1.31482291]]
[-11.629511 -19.650263] [[0.59148812]]
[7.803769  0.5831998] [[0.59045205]]
[ 17.718472 -19.961548] [[1.30709022]]
[ 17.777065 -19.653925] [[1.2827125]]
[ 18.327612 -19.976807] [[1.41683531]]
[-17.324179     0.23285267] [[0.94596614]]
[-12.010986 -19.421988] [[0.46848835]]
[ 18.096285 -16.973831] [[1.0143042]]
[ 17.754482 -17.306477] [[1.01253224]]
[ 17.804531 -19.884642] [[1.31391851]]
[ 16.440376 -19.090563] [[0.98496991]]
[ 17.676966 -19.88342 ] [[1.29077203]]
[-11.686885 -19.572138] [[0.57194161]]
[  7.7183185 -19.962769 ] [[-1.3824632]]
[  7.68719  -19.962769] [[-1.37312017]]
[  7.739071 -19.84619 ] [[-1.37725229]]
[  7.717708 -19.808956] [[-1.36721094]]
[  7.7488365 -19.805904 ] [[-1.3737627]]
[  7.7415123 -19.809566 ] [[-1.37438575]]
[  7.719539 -19.91699 ] [[-1.37834413]]
[  7.739071 -19.90051 ] [[-1.38258715]]
[  7.739071 -19.90051 ] [[-1.38258715]]
[  7.719539 -19.976196] [[-1.38414572]]
[  7.73785  -19.901731] [[-1.38234071]]
[  7.739071 -19.890745] [[-1.38162807]]
[  7.7219806 -19.914549 ] [[-1.37883712]]
[  7.7219806 -19.914549 ] [[-1.37883712]]
[  7.724422 -19.968872] [[-1.38489557]]
[  7.717708 -19.990234] [[-1.38497065]]
[  7.7268634 -19.98352  ] [[-1.3870661]]
[  7.742733 -19.951172] [[-1.3886637]]
[  7.7250323 -19.951172 ] [[-1.38334351]]
[  7.742733 -19.990234] [[-1.39250161]]
[  7.742733 -19.990234] [[-1.39250161]]
[  7.739071 -19.990234] [[-1.39139885]]
[  7.73785  -19.989014] [[-1.39091145]]
[  7.7451744 -19.986572 ] [[-1.39281869]]
[  7.7451744 -19.986572 ] [[-1.39281869]]
[  7.7433434 -19.989624 ] [[-1.39262545]]
[  7.7433434 -19.989624 ] [[-1.39262545]]
[  7.7439537 -19.98352  ] [[-1.39220952]]
[  7.7439537 -19.98352  ] [[-1.39220952]]
[  7.7366295 -19.986572 ] [[-1.39030425]]
[  7.739071 -19.985962] [[-1.39097925]]
[  7.7640953 -19.980469 ] [[-1.38543063]]
[  7.7640953 -19.929197 ] [[-1.38041244]]
[  7.7366295 -19.998169 ] [[-1.39144284]]
[  7.739071 -19.998169] [[-1.3921781]]
[  7.759823 -19.991455] [[-1.38803918]]
[  7.7170978 -19.9469   ] [[-1.38054191]]
[  7.7439537 -19.895628 ] [[-1.38357282]]
[  7.6878004 -19.931028 ] [[-1.3702043]]
[  7.739071 -19.921263] [[-1.38462519]]
[  7.7219806 -19.937132 ] [[-1.38105065]]
[  7.7433434 -19.806515 ] [[-1.37463361]]
[  7.7415123 -19.93408  ] [[-1.38661758]]
[  7.7439537 -19.93408  ] [[-1.38735129]]
[  7.712215 -19.93408 ] [[-1.3778211]]
[  7.719539 -19.885862] [[-1.3752939]]
[  7.7433434 -19.940796 ] [[-1.38782773]]
[  7.726253 -19.96521 ] [[-1.38508688]]
[  7.748226 -19.816282] [[-1.37499871]]
[  7.6609445 -19.974365 ] [[-1.36638471]]
[  7.750057 -19.817503] [[-1.3744678]]
[  7.750057 -19.805294] [[-1.37326923]]
[  7.7286944 -19.89868  ] [[-1.37929465]]
[  7.6951246 -19.9176   ] [[-1.37108645]]
[  7.6914625 -19.962158 ] [[-1.3743419]]
[  7.736019 -19.808346] [[-1.37262313]]
[  7.724422 -19.859007] [[-1.37412385]]
[  7.7994967 -19.9646   ] [[-1.37120539]]
[  7.706722 -19.924314] [[-1.37521794]]
[  7.75494  -19.773556] [[-1.3684228]]
[  7.7573814 -19.774776 ] [[-1.3676773]]
[  7.73785  -19.774776] [[-1.36987427]]
[  7.7451744 -19.776608 ] [[-1.37218437]]
[  7.739071 -19.77966 ] [[-1.37071839]]
[  7.7518883 -19.778439 ] [[-1.36998356]]
[  7.75494  -19.808346] [[-1.37183461]]
[  7.7701993 -19.971924 ] [[-1.38240682]]
[  7.7701993 -19.971924 ] [[-1.38240682]]
[  7.7701993 -19.971924 ] [[-1.38240682]]
[  7.7183185 -19.810177 ] [[-1.36751284]]
[  7.7274737 -19.808956 ] [[-1.37012858]]
[  7.7811856 -19.887083 ] [[-1.37019822]]
[  7.7683682 -19.81262  ] [[-1.3674855]]
[  7.763485 -19.839476] [[-1.37184799]]
[  7.7671475 -19.814451 ] [[-1.36809793]]
[  7.740902 -19.827879] [[-1.37600203]]
[  7.740902 -19.827879] [[-1.37600203]]
[  7.678645 -19.84802 ] [[-1.35936702]]
[  7.6987867 -19.834593 ] [[-1.36406881]]
[  7.766537 -19.837034] [[-1.37052378]]
[  7.6865797 -19.84802  ] [[-1.36173549]]
[  7.6884108 -19.837034 ] [[-1.36120951]]
[  7.7610435 -19.6936   ] [[-1.35842926]]
[  7.778134 -19.81262 ] [[-1.36401977]]
[  7.778134 -19.81262 ] [[-1.36401977]]
[  7.779965 -19.808346] [[-1.36295322]]
[  7.689021 -19.692379] [[-1.34726653]]
[  7.6743727 -19.744259 ] [[-1.34797721]]
[  7.7683682 -19.677118 ] [[-1.3542355]]
[  7.830625 -19.685663] [[-1.33317273]]
[  7.678645 -19.734493] [[-1.34829465]]
[  7.6896315 -19.656977 ] [[-1.34399055]]
[  7.6896315 -19.656977 ] [[-1.34399055]]
[  7.689021 -19.658197] [[-1.3439288]]
[  7.689021 -19.632563] [[-1.34142564]]
[  7.6951246 -19.59289  ] [[-1.33935712]]
[  7.6951246 -19.597773 ] [[-1.33983425]]
[  7.7232013 -19.765621 ] [[-1.36460373]]
[  7.7232013 -19.765621 ] [[-1.36460373]]
[  7.7183185 -19.453117 ] [[-1.3325295]]
[-19.9926748898, 0.40043950501946385, 1.8135156438081983]
[-19.992674889800004, 19.997558297800012, -2.200341010509503]
[19.356679916381836, -19.50194549560547, 1.514500522324687]
[7.745174407958984, -19.986572265625, -1.3928186872226336]
MARS max time: 0:00:00.090039
MARS min time: 0:00:00.078140
Genetic max time: 0:00:02.086673
Genetic min time 0:00:02.093632

Process finished with exit code 0


==> TITL MARS OPT arXiv/figures/p2/mars_surface/mars_p8_2d.mars.txt <==
C:\Users\xxj7466\AppData\Local\Programs\Python\Python36\python.exe "C:/Users/xxj7466/2019 Dissertation/opt/main.py"
CPXPARAM_Read_DataCheck                          1
CPXPARAM_OptimalityTarget                        3
Found incumbent of value 2.202731 after 0.00 sec. (0.01 ticks)
Tried aggregator 1 time.
MIQP Presolve eliminated 0 rows and 1 columns.
Default variable names x1, x2 ... being created.
MIQP Presolve modified 64 coefficients.
Default row names c1, c2 ... being created.
Reduced MIQP has 96 rows, 80 columns, and 224 nonzeros.
Reduced MIQP has 32 binaries, 0 generals, 0 SOSs, and 0 indicators.
Reduced MIQP objective Q matrix has 28 nonzeros.
Presolve time = 0.00 sec. (0.20 ticks)
Probing time = 0.00 sec. (0.19 ticks)
Clique table members: 160.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 8 threads.
Root relaxation solution time = 0.00 sec. (0.40 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0       37.1444    21                     37.1444        8         
*     0+    0                            3.7329       37.1444           895.05%
      0     0       29.5573    28        3.7329     Cuts: 112       86  691.80%
*     0+    0                            4.6014       29.5573           542.35%
      0     0       25.3491    30        4.6014      Cuts: 31      146  450.90%
*     0+    0                            6.9138       25.3491           266.65%
      0     0       24.4660    32        6.9138      Cuts: 34      184  253.87%
      0     0       23.9405    32        6.9138       Cuts: 7      212  246.27%
      0     0       23.6402    26        6.9138      Cuts: 12      220  241.93%
      0     0       23.6402    24        6.9138       Cuts: 9      228  241.93%
      0     0       23.6402    21        6.9138      Cuts: 17      246  241.93%
*     0+    0                            8.2400       23.6402           186.89%
      0     2       23.6402    21        8.2400       23.6402      246  186.89%
Elapsed time = 0.02 sec. (19.05 ticks, tree = 0.01 MB, solutions = 6)
*   104+   49                            8.3196       15.3486            84.49%
*   147+   52                            8.3196       12.2941            47.77%
*   267+   41                            8.3196       11.9150            43.22%

Clique cuts applied:  29
Implied bound cuts applied:  27
Flow cuts applied:  2
Mixed integer rounding cuts applied:  44
Gomory fractional cuts applied:  4

Root node processing (before b&c):
  Real time             =    0.02 sec. (18.65 ticks)
Parallel b&c, 8 threads:
  Real time             =    0.17 sec. (57.89 ticks)
  Sync time (average)   =    0.10 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.19 sec. (76.54 ticks)
R 8.31955020952217
x [[-0.020762090900000002, 0.7955794368000004]]
x_original [[-0.04150897  1.59101453]]
predict [[8.31955018]]
CPXPARAM_Read_DataCheck                          1
CPXPARAM_OptimalityTarget                        3
Found incumbent of value 2.202731 after 0.00 sec. (0.01 ticks)
Tried aggregator 1 time.
MIQP Presolve eliminated 0 rows and 1 columns.
MIQP Presolve modified 64 coefficients.
Reduced MIQP has 96 rows, 80 columns, and 224 nonzeros.
Reduced MIQP has 32 binaries, 0 generals, 0 SOSs, and 0 indicators.
Reduced MIQP objective Q matrix has 28 nonzeros.
Presolve time = 0.00 sec. (0.20 ticks)
Probing time = 0.00 sec. (0.19 ticks)
Clique table members: 160.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 8 threads.
Root relaxation solution time = 0.00 sec. (0.40 ticks)
Default variable names x1, x2 ... being created.
Default row names c1, c2 ... being created.

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0     -633.0565    25                   -633.0565        8         
*     0+    0                            1.5474     -633.0565              --- 
      0     0     -632.5478    30        1.5474      Cuts: 63       56     --- 
*     0+    0                            0.5983     -632.5478              --- 
      0     0     -628.6708    31        0.5983      Cuts: 16       78     --- 
*     0+    0                           -5.0430     -628.6708              --- 
      0     0     -628.4763    32       -5.0430      Cuts: 25       86     --- 
      0     2     -628.4763    32       -5.0430     -628.4763       86     --- 
Elapsed time = 0.02 sec. (10.79 ticks, tree = 0.01 MB, solutions = 4)
*   338+  156                           -5.1961      -26.2265           404.73%
*  1070+  466                           -6.0522      -17.8044           194.18%
*  1274+  461                           -8.1619      -17.0575           108.99%
*  1366+  388                           -8.1619      -15.0013            83.80%
   2324   119        cutoff             -8.1619       -8.3236    16120    1.98%

Clique cuts applied:  22
Implied bound cuts applied:  32
Flow cuts applied:  1
Mixed integer rounding cuts applied:  30

Root node processing (before b&c):
  Real time             =    0.00 sec. (10.43 ticks)
Parallel b&c, 8 threads:
  Real time             =    0.78 sec. (250.25 ticks)
  Sync time (average)   =    0.22 sec.
  Wait time (average)   =    0.02 sec.
                          ------------
Total (root+branch&cut) =    0.78 sec. (260.68 ticks)
R -8.161907303286522
x [[0.10210063500000022, -1.0000000000000002]]
x_original [[ 0.20412648 -1.99926749]]
predict [[-8.1619073]]
predict [[1.26724104]]
[-0.02588523  1.4412699 ] [[7.03941388]]
[0.32771674 1.5995116 ] [[6.99496936]]
[0.14505495 1.7313797 ] [[7.25247291]]
[0.13235654 1.5213675 ] [[7.06692592]]
[0.1010989 1.5213675] [[7.17542357]]
[0.1001221 1.5301588] [[7.24710162]]
[0.04639805 1.5604396 ] [[7.69068113]]
[0.00732601 1.5594628 ] [[7.84232607]]
[0.01123321 1.6102564 ] [[8.05502656]]
[0.22612943 1.5838828 ] [[7.24456596]]
[0.07277168 1.5067155 ] [[7.16448863]]
[-0.02686203  1.6942613 ] [[8.08037689]]
[-0.02393162  1.5672772 ] [[8.04105425]]
[-0.07179487  1.5692308 ] [[7.90753605]]
[-0.02295482  1.5692308 ] [[8.05305426]]
[-0.07570208  1.573138  ] [[7.91106958]]
[-0.01318681  1.61221   ] [[8.15900152]]
[-0.08547009  1.5809524 ] [[7.90399122]]
[-0.07179487  1.7040293 ] [[7.89700144]]
[-0.04932845  1.7040293 ] [[8.07181994]]
[0.11379731 1.621978  ] [[7.61778565]]
[0.0962149 1.6229548] [[7.6832198]]
[-0.02588523  1.5946276 ] [[8.24351796]]
[-0.01807082  1.6884005 ] [[8.04943035]]
[-0.02588523  1.5946276 ] [[8.24351796]]
[-0.02588523  1.5946276 ] [[8.24351796]]
[-0.02783883  1.5985348 ] [[8.24629231]]
[-0.02783883  1.5985348 ] [[8.24629231]]
[-0.01709402  1.5985348 ] [[8.19823324]]
[-0.05811966  1.5868132 ] [[8.15761577]]
[-0.02979243  1.5770452 ] [[8.14868994]]
[-0.02686203  1.5936508 ] [[8.24938986]]
[-0.04835165  1.5760684 ] [[8.14094188]]
[-0.04835165  1.6503053 ] [[8.17361372]]
[-0.02588523  1.5985348 ] [[8.23750645]]
[-0.02686203  1.6141636 ] [[8.21743087]]
[-0.02686203  1.6698413 ] [[8.12423043]]
[-0.01709402  1.5956044 ] [[8.20282175]]
[-0.03076923  1.6278389 ] [[8.21336336]]
[-0.01904762  1.5946276 ] [[8.21301323]]
[-0.02393162  1.6014652 ] [[8.22418596]]
[-0.02881563  1.5995116 ] [[8.24919146]]
[-0.03076923  1.5965812 ] [[8.26249455]]
[-0.03076923  1.5965812 ] [[8.26249455]]
[-0.03076923  1.5965812 ] [[8.26249455]]
[-0.03076923  1.5907204 ] [[8.26844003]]
[-0.04151404  1.6034188 ] [[8.30097047]]
[-0.04151404  1.5995116 ] [[8.30686115]]
[-0.04151404  1.5995116 ] [[8.30686115]]
[-0.03858364  1.5858364 ] [[8.26230868]]
[-0.04151404  1.607326  ] [[8.29503334]]
[-0.03858364  1.592674  ] [[8.30377627]]
[-0.03858364  1.5936508 ] [[8.30231992]]
[-0.03858364  1.5936508 ] [[8.30231992]]
[-0.04151404  1.6327229 ] [[8.25530959]]
[-0.05323565  1.5887668 ] [[8.21111363]]
[-0.03760684  1.6307693 ] [[8.24028054]]
[-0.03858364  1.6395605 ] [[8.23059603]]
[-0.03858364  1.6395605 ] [[8.23059603]]
[-0.03760684  1.6092796 ] [[8.27413853]]
[-0.02783883  1.6043956 ] [[8.2372215]]
[-0.02979243  1.58779   ] [[8.23925016]]
[-0.03467644  1.6278389 ] [[8.23139829]]
[-0.04151404  1.5887668 ] [[8.30040395]]
[-0.02979243  1.6043956 ] [[8.24606218]]
[-0.03858364  1.58779   ] [[8.27886844]]
[-0.04151404  1.592674  ] [[8.31705805]]
[-0.02979243  1.592674  ] [[8.26403214]]
[-0.04249084  1.6092796 ] [[8.28453602]]
[-0.03369964  1.5916972 ] [[8.28311048]]
[-0.04249084  1.6092796 ] [[8.28453602]]
[-0.04444445  1.597558  ] [[8.28734171]]
[-0.04444445  1.5956044 ] [[8.29026979]]
[-0.04444445  1.597558  ] [[8.28734171]]
[-0.04053724  1.5916972 ] [[8.31411463]]
[-0.03076923  1.592674  ] [[8.26842689]]
[-0.03076923  1.592674  ] [[8.26842689]]
[-0.03076923  1.6063492 ] [[8.24746044]]
[-0.03272283  1.5838828 ] [[8.21937555]]
[-0.03076923  1.5916972 ] [[8.26990272]]
[-0.02979243  1.592674  ] [[8.26403214]]
[-0.05030525  1.5858364 ] [[8.20854541]]
[-0.02979243  1.6083028 ] [[8.23997928]]
[-0.02295482  1.6092796 ] [[8.20750405]]
[-0.02295482  1.5936508 ] [[8.23191662]]
[-0.02100122  1.6014652 ] [[8.21105377]]
[-0.02197802  1.5887668 ] [[8.21263505]]
[-0.03076923  1.5916972 ] [[8.26990272]]
[-0.03076923  1.5907204 ] [[8.26844003]]
[-0.04249084  1.5916972 ] [[8.31102715]]
[-0.01904762  1.592674  ] [[8.21604072]]
[-0.01904762  1.592674  ] [[8.21604072]]
[-0.03858364  1.592674  ] [[8.30377627]]
[-0.04542125  1.5907204 ] [[8.28714551]]
[-0.03369964  1.5848596 ] [[8.23201477]]
[-0.02783883  1.5985348 ] [[8.24629231]]
[-0.04835165  1.5995116 ] [[8.25453091]]
[-0.03467644  1.592674  ] [[8.28605906]]
[-0.04542125  1.6161172 ] [[8.25143652]]
[-0.04542125  1.6161172 ] [[8.25143652]]
[-0.08742369 -0.46739927] [[0.79077749]]
[-1.1736264  1.95116  ] [[-1.03854345]]
[-0.01904762 -0.35311356] [[0.93121298]]
[-0.02490843 -0.4957265 ] [[0.86310657]]
[-1.0085471  1.6092796] [[1.50723691]]
[-0.00927961 -0.16459097] [[1.18655625]]
[-0.25934067 -0.30329672] [[0.46949167]]
[-0.02393162 -0.43028083] [[0.88098217]]
[-1.2625153  1.6913309] [[-0.57101695]]
[-1.3045177  1.6708181] [[-0.73556963]]
[-1.0505495 -0.2905983] [[-2.69736289]]
[-1.2693529  1.7001221] [[-0.64258681]]
[-0.35311356 -0.404884  ] [[0.46238547]]
[-1.298657  1.543834] [[-0.73183453]]
[-0.4087912  0.5855922] [[0.67583032]]
[-1.160928   1.0691087] [[-2.42951874]]
[-0.07179487 -0.18315019] [[1.02874632]]
[-1.0222223  -0.33748475] [[-2.41230706]]
[-1.0222223  1.8505495] [[0.56693141]]
[-1.0026863  1.1931624] [[-0.75720889]]
[-0.01904762 -0.2974359 ] [[0.98613524]]
[-0.02979243  0.63736266] [[2.51240276]]
[-1.5262516  1.543834 ] [[-1.8468751]]
[-0.26715508 -0.33455434] [[0.47247121]]
[-0.5875458  0.5875458] [[-0.08888646]]
[-0.5894994  0.601221 ] [[-0.06989608]]
[-1.5037851  1.5428572] [[-1.75402776]]
[-0.12747253 -0.45958486] [[0.72944498]]
[-0.02393162 -1.7313797 ] [[-5.64038268]]
[-1.0945055  1.6444445] [[0.74140592]]
[-1.17558    0.5738706] [[-3.9314812]]
[-0.03467644 -0.395116  ] [[0.89879664]]
[-0.05616606 -0.34725276] [[0.89478161]]
[-1.0964592  1.1247864] [[-1.74162988]]
[-1.1775336  1.6913309] [[-0.05049909]]
[-0.7096459  1.1081808] [[0.92436407]]
[-0.02490843 -0.93333334] [[0.0980498]]
[-0.2984127  0.7086691] [[1.48826218]]
[-1.2722833  0.6901099] [[-4.19658247]]
[-0.23980464 -0.10500611] [[0.5309862]]
[-1.0036631   0.62368745] [[-2.73979713]]
[-1.0495727  1.3894994] [[-0.03585198]]
[-0.11282051 -0.32087913] [[0.77052639]]
[-0.01416361 -0.43125764] [[0.88131569]]
[-0.04639805 -0.3912088 ] [[0.88955347]]
[-1.0378511  1.725519 ] [[0.90166415]]
[-0.2808303   0.51428574] [[0.98253911]]
[-0.3003663  -0.02393162] [[0.31600131]]
[-1.2420025  1.7059829] [[-0.50413928]]
[-0.12063492 -0.2749695 ] [[0.77771654]]
[-0.06788767 -0.25347987] [[0.94977781]]
[-0.16459097  0.72918195] [[2.20581546]]
[-1.0437119  1.0857143] [[-1.54423808]]
[-1.116972   1.7225885] [[0.30234073]]
[-1.0241759  1.8935287] [[0.38387977]]
[-1.170696   1.8065934] [[-0.42415544]]
[-1.0446887  1.7264957] [[0.84545588]]
[-1.3054945  1.6796093] [[-0.7728631]]
[-1.0554335  1.7069597] [[0.83017941]]
[-0.00537241 -0.26227108] [[1.03440581]]
[-1.1638584  1.1716728] [[-2.00156557]]
[-1.097436   1.7421246] [[0.3830164]]
[-1.0593407  1.362149 ] [[-0.26600258]]
[-0.03369964 -0.94505495] [[0.14008302]]
[-1.3123322  1.7196581] [[-0.95927663]]
[-1.5457876  1.7460318] [[-2.23847456]]
[-1.1062272  1.7382174] [[0.32924054]]
[-0.04444445 -0.3814408 ] [[0.90011618]]
[-1.6053724  1.8564103] [[-2.97692923]]
[-1.0603175   0.61880344] [[-3.1157481]]
[-0.10402931 -0.42051283] [[0.76189827]]
[-0.17045178 -0.42051283] [[0.65476755]]
[-0.5494506  0.5875458] [[0.16417303]]
[-1.1179488  1.597558 ] [[0.71533964]]
[-1.0847375  1.5330892] [[0.59729748]]
[-1.1101344  1.5702076] [[0.65374865]]
[-0.23687424 -0.18412699] [[0.51746466]]
[-1.0612943  1.6200244] [[1.0727463]]
[-1.15116    1.5350428] [[0.11396072]]
[-1.0349207  1.8632479] [[0.41786036]]
[-1.1199024  1.5428572] [[0.39847314]]
[-0.1020757 -0.4927961] [[0.77446437]]
[-1.1521368  1.602442 ] [[0.44205689]]
[-1.0534799  1.1091576] [[-1.50985213]]
[-1.0192919  1.8300366] [[0.66793743]]
[-0.18412699 -0.44688645] [[0.65034628]]
[-1.0466423  1.7010989] [[0.917868]]
[-1.0398047  1.7880342] [[0.66350454]]
[-1.1501832  1.7372406] [[-0.00555673]]
[-1.0593407  1.9648352] [[-0.18788961]]
[-1.1199024 -0.4009768] [[-2.73216841]]
[-1.1843712  1.5272284] [[-0.18374478]]
[-1.6561661  1.6112332] [[-2.15958159]]
[-1.553602   1.0896215] [[-4.2027211]]
[-0.06202686 -0.41758242] [[0.84330564]]
[-1.0886447  1.8398046] [[0.0867114]]
[-1.303541   1.6522589] [[-0.66369063]]
[-0.30525032 -0.45177045] [[0.55574772]]
[-0.16556777 -0.2945055 ] [[0.65676644]]
[-1.1843712  1.5936508] [[0.22810714]]
[-0.041508973340032757, 1.5910145302604863, 8.31955020952217]
[0.20412648016175594, -1.9992674890000004, -8.161907303286522]
[-0.041514042764902115, 1.5926740169525146, 8.317058047228405]
[-0.023931624367833138, -1.731379747390747, -5.640382684829622]
MARS max time: 0:00:00.202351
MARS min time: 0:00:00.802531
Genetic max time: 0:00:02.311398
Genetic min time 0:00:02.312853

Process finished with exit code 0


==> TITL MARS OPT arXiv/figures/p2/mars_surface/marsr_3s12d_a1.txt <==
C:\Users\xxj7466\AppData\Local\Programs\Python\Python36\python.exe "C:/Users/xxj7466/2019 Dissertation/opt/main.py"
Default variable names x1, x2 ... being created.
Default row names c1, c2 ... being created.
CPXPARAM_Read_DataCheck                          1
CPXPARAM_OptimalityTarget                        3
Found incumbent of value 304.413621 after 0.00 sec. (0.01 ticks)
Tried aggregator 1 time.
MIQP Presolve eliminated 0 rows and 1 columns.
MIQP Presolve modified 64 coefficients.
Reduced MIQP has 96 rows, 80 columns, and 224 nonzeros.
Reduced MIQP has 32 binaries, 0 generals, 0 SOSs, and 0 indicators.
Reduced MIQP objective Q matrix has 28 nonzeros.
Presolve time = 0.00 sec. (0.20 ticks)
Probing time = 0.00 sec. (0.17 ticks)
Clique table members: 156.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 8 threads.
Root relaxation solution time = 0.00 sec. (0.39 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0      410.6935    10                    410.6935        7         
*     0+    0                          390.8023      410.6935             5.09%
      0     0      410.4544    28      390.8023      Cuts: 58       63    5.03%
      0     0      410.2091    31      390.8023      Cuts: 53      107    4.97%
      0     0      409.9696    32      390.8023      Cuts: 49      131    4.90%
      0     2      409.9696    32      390.8023      409.9696      131    4.90%
Elapsed time = 0.02 sec. (7.46 ticks, tree = 0.01 MB, solutions = 1)
*     2     2      integral     0      393.8160      395.9533      213    0.54%

Clique cuts applied:  34
Implied bound cuts applied:  23
Mixed integer rounding cuts applied:  30

Root node processing (before b&c):
  Real time             =    0.02 sec. (7.09 ticks)
Parallel b&c, 8 threads:
  Real time             =    0.00 sec. (4.30 ticks)
  Sync time (average)   =    0.00 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.02 sec. (11.40 ticks)
R 393.81598545162007
x [[1.0, 0.9999999999999997]]
x_original [[20. 20.]]
predict [[393.81598545]]
Default variable names x1, x2 ... being created.
Default row names c1, c2 ... being created.
CPXPARAM_Read_DataCheck                          1
CPXPARAM_OptimalityTarget                        3
Found incumbent of value 304.413621 after 0.00 sec. (0.01 ticks)
Tried aggregator 1 time.
MIQP Presolve eliminated 0 rows and 1 columns.
MIQP Presolve modified 64 coefficients.
Reduced MIQP has 96 rows, 80 columns, and 224 nonzeros.
Reduced MIQP has 32 binaries, 0 generals, 0 SOSs, and 0 indicators.
Reduced MIQP objective Q matrix has 28 nonzeros.
Presolve time = 0.00 sec. (0.20 ticks)
Probing time = 0.00 sec. (0.17 ticks)
Clique table members: 156.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 8 threads.
Root relaxation solution time = 0.00 sec. (0.41 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0      144.2956    28                    144.2956        8         
*     0+    0                          318.9194      144.2956            54.75%
      0     0      173.2617    30      318.9194      Cuts: 86       54   45.67%
*     0+    0                          311.0839      173.2617            44.30%
      0     0      184.7369    32      311.0839      Cuts: 19      112   40.62%
*     0+    0                          304.5583      184.7369            39.34%
*     0+    0                          304.4136      184.7369            39.31%
      0     2      184.7369    32      304.4136      184.7369      112   39.31%
Elapsed time = 0.02 sec. (9.17 ticks, tree = 0.01 MB, solutions = 4)
*    86+   24                          303.2090      272.3851            10.17%
*   188+   58                          303.2085      272.3851            10.17%

Clique cuts applied:  12
Implied bound cuts applied:  28
Flow cuts applied:  1
Mixed integer rounding cuts applied:  39
Gomory fractional cuts applied:  25

Root node processing (before b&c):
  Real time             =    0.02 sec. (8.82 ticks)
Parallel b&c, 8 threads:
  Real time             =    0.45 sec. (177.51 ticks)
  Sync time (average)   =    0.18 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.47 sec. (186.33 ticks)
R 303.20853963072744
x [[-0.1456277008640673, 0.0034014833203687145]]
x_original [[ 8.54372299 10.03401483]]
predict [[303.20853963]]
predict [[304.41362081]]
[ 0.21179846 18.799402  ] [[375.22883875]]
[ 0.20874661 19.278542  ] [[380.03120276]]
[ 0.20752586 19.287088  ] [[380.13289497]]
[0.4766991  0.78737754] [[377.52267875]]
[18.240303    0.28992584] [[369.69874334]]
[ 1.3409833 19.281595 ] [[368.92968336]]
[ 1.3367107 19.282816 ] [[368.98050481]]
[ 0.10193183 16.843164  ] [[361.39974102]]
[ 0.02685629 18.2519    ] [[372.33035187]]
[ 0.02685629 18.25129   ] [[372.32509653]]
[19.954222   2.5617237] [[369.10234602]]
[0.38392285 0.43092135] [[382.06733207]]
[ 1.5021211 19.34141  ] [[368.17555296]]
[ 0.6659139 19.025848 ] [[372.66489373]]
[ 1.1218604 19.336527 ] [[371.49425708]]
[19.614246    0.26306954] [[383.99619057]]
[19.561144    0.26306954] [[383.39613235]]
[19.004486   0.8783227] [[371.45163075]]
[19.111912   0.8783227] [[372.58548733]]
[0.8685568 0.2789392] [[378.678221]]
[0.8307138  0.28015992] [[379.03766062]]
[ 0.09338664 19.539782  ] [[384.04129215]]
[0.08789331 0.8685568 ] [[381.01907732]]
[0.08972442 0.8636738 ] [[381.04465103]]
[0.0799585  0.64638203] [[383.25364719]]
[0.01403851 0.64638203] [[384.00263232]]
[0.02136296 0.02136296] [[390.33271528]]
[0.02136296 0.02136296] [[390.33271528]]
[0.03357036 0.02014222] [[390.20886742]]
[0.07202368 0.55604726] [[384.23597249]]
[0.07263406 0.55360574] [[384.25337246]]
[0.07019258 0.2679525 ] [[387.18369574]]
[0.08911405 0.47425765] [[384.86219548]]
[19.48729     0.08728294] [[384.34977093]]
[19.445784    0.08728294] [[383.8906523]]
[0.5389569  0.08728294] [[384.04391026]]
[19.758293    0.09399701] [[387.34919645]]
[19.796137    0.21668142] [[386.54928277]]
[19.796137   0.8026368] [[380.94314939]]
[19.531847   1.0809656] [[375.39180363]]
[0.00427259 0.5755791 ] [[384.81144075]]
[0.3418073 1.915952 ] [[368.98859635]]
[ 0.35096285 19.583727  ] [[381.75482989]]
[0.33631396 0.7318339 ] [[379.57422977]]
[0.42115542 0.62929165] [[379.66929268]]
[0.3357036  0.20447402] [[384.93503216]]
[0.04455702 0.09949034] [[389.23893157]]
[0.04272591 0.14221625] [[388.80730878]]
[0.05554369 0.26306954] [[387.39879178]]
[19.779045    0.23865475] [[386.13118355]]
[19.803461    0.24353771] [[386.36654111]]
[19.803461    0.26306954] [[386.17229752]]
[0.63600576 0.8124027 ] [[375.60561687]]
[1.1877804  0.05920591] [[378.01950181]]
[0.94912565 0.88503677] [[371.73621539]]
[1.7303995 0.1391644] [[372.4115211]]
[0.98330635 0.15747552] [[378.86517536]]
[1.1835078 0.4766991] [[373.59539554]]
[0.96316415 1.1786249 ] [[368.80966373]]
[0.3277688  0.48829615] [[382.08815675]]
[0.01464888 0.5468917 ] [[384.97774594]]
[19.90356     0.12512589] [[388.72846382]]
[19.766228    0.08789331] [[387.50307913]]
[19.698477    0.29419842] [[384.6484652]]
[19.844357    0.18555254] [[387.42396783]]
[19.717398   0.3027436] [[384.78159812]]
[0.32715842 1.3867611 ] [[373.59858077]]
[0.7147435 0.5896176] [[377.00395736]]
[0.7928709 0.6060976] [[376.0487803]]
[1.424604   0.08972442] [[375.5580978]]
[19.85107    1.5607166] [[375.1009761]]
[1.025422  0.5859554] [[373.96803888]]
[0.77333903 0.2496414 ] [[379.92986228]]
[1.0657064  0.37659842] [[375.74720432]]
[19.78515    0.5920591] [[382.77080105]]
[19.410383    0.20020142] [[382.35053556]]
[19.580675    0.15686513] [[384.68437528]]
[18.61446     0.44801173] [[371.62415906]]
[0.7129124 0.4297006] [[378.65358336]]
[1.1243019  0.45716727] [[374.35219044]]
[1.126133   0.45411542] [[374.36670231]]
[19.630116    0.42054507] [[382.62507717]]
[19.63927     0.42359692] [[382.69985748]]
[19.698477    0.43336284] [[383.28407529]]
[19.859615   0.1208533] [[388.2550481]]
[19.52269     0.11780145] [[384.43146178]]
[19.630116    0.41077915] [[382.72021794]]
[0.2642903  0.34485915] [[384.24290836]]
[19.874264  0.446791] [[385.20512255]]
[19.874264    0.60304576] [[383.7162988]]
[19.678335    0.12146367] [[386.15146477]]
[19.874264    0.26551104] [[386.97762633]]
[19.678335    0.14282663] [[385.93461003]]
[19.913328   0.0982696] [[389.1158131]]
[19.912718    0.08667257] [[389.22642689]]
[19.918821    0.08545183] [[389.31089491]]
[19.918211    0.09765923] [[389.17966548]]
[19.912718    0.08056886] [[389.28851629]]
[19.855343    0.10010071] [[388.41552549]]
[19.854733    0.07873776] [[388.62577507]]
[11.465194   7.6265755] [[306.80086013]]
[11.421247 10.548418] [[304.85013373]]
[9.844661 6.954558] [[307.22869196]]
[ 9.580371 10.707114] [[303.96137596]]
[ 9.585864 10.703452] [[303.96599452]]
[ 9.606006 10.00946 ] [[303.84974592]]
[ 9.604785 10.412305] [[303.88499451]]
[12.370373   7.6027713] [[307.85625142]]
[ 8.668477 11.040376] [[303.59583227]]
[ 8.16187  11.017182] [[303.67243123]]
[ 8.16248  11.017182] [[303.6721429]]
[ 8.1557665 10.334178 ] [[303.3327101]]
[ 9.636524 11.055025] [[304.2355266]]
[ 9.6005125 11.058077 ] [[304.19534499]]
[ 9.6005125 10.979949 ] [[304.14038989]]
[11.664174 11.95349 ] [[306.04225803]]
[11.664174 11.95349 ] [[306.04225803]]
[11.660512 11.955321] [[306.04139652]]
[12.16834  11.954711] [[306.56985391]]
[11.008026  8.080081] [[305.99461902]]
[9.980773 4.96292 ] [[311.25032572]]
[10.968352  8.360851] [[305.68689376]]
[13.097934 10.588702] [[307.28486252]]
[12.510147 10.495316] [[306.18145653]]
[9.902646 8.388317] [[305.45654918]]
[9.953307 8.395642] [[305.51984168]]
[9.327066  7.5820184] [[305.85226569]]
[12.5125885 10.143743 ] [[306.22039734]]
[12.500381 10.143743] [[306.19985631]]
[12.500381 10.143743] [[306.19985631]]
[12.500381 10.143743] [[306.19985631]]
[12.122562 11.520127] [[306.07314084]]
[ 7.1993165 10.106509 ] [[304.23943039]]
[ 7.279275 10.10712 ] [[304.12096712]]
[ 7.165136 11.017793] [[304.70751736]]
[11.582385 12.00415 ] [[306.03878985]]
[12.734764 10.104678] [[306.62483511]]
[10.25666  10.920133] [[304.59836851]]
[12.657247 10.083926] [[306.48868924]]
[ 9.350871 12.680441] [[306.14405548]]
[12.595599 10.104678] [[306.37311133]]
[12.74453  10.101016] [[306.64411031]]
[11.240578 10.846889] [[304.81164875]]
[10.438551 10.262764] [[304.37842086]]
[11.172216  7.467269] [[306.80467451]]
[9.20072   7.0558796] [[306.5630317]]
[ 9.092074 10.739464] [[303.55191236]]
[ 9.015779 10.885952] [[303.59354055]]
[ 9.01761 10.00824] [[303.33663378]]
[ 9.015167 10.004578] [[303.33546815]]
[ 9.015167 10.004578] [[303.33546815]]
[ 9.658498 10.00946 ] [[303.91460366]]
[ 9.042024 10.298777] [[303.37057284]]
[ 9.673758 10.773644] [[304.10614421]]
[ 9.156774 10.876186] [[303.66943186]]
[ 7.890866 10.734581] [[303.65455987]]
[ 7.9238257 10.752892 ] [[303.64013968]]
[10.579547 10.702841] [[304.4949376]]
[9.154332 8.271737] [[304.88190589]]
[9.154332 8.271737] [[304.88190589]]
[11.842402 10.143743] [[305.26230423]]
[11.711173 11.821039] [[305.92807305]]
[ 9.311197 10.0412  ] [[303.54236017]]
[ 7.5026703 10.7754755] [[304.06247981]]
[12.2013   11.119724] [[305.89732069]]
[ 9.100619 13.22367 ] [[307.16559211]]
[8.119144  5.6343274] [[309.53076843]]
[7.648549 8.260139] [[305.41930067]]
[7.647328 8.241829] [[305.44497367]]
[7.5954466 8.273568 ] [[305.46697338]]
[9.178747 9.783624] [[303.5628107]]
[11.799677 13.122349] [[308.09747349]]
[9.237343 8.703269] [[304.4678243]]
[9.221473 8.380993] [[304.79559513]]
[11.655019  8.147222] [[306.3807268]]
[8.996857 8.075808] [[305.05189437]]
[10.561235 11.482894] [[305.0274553]]
[10.560015 11.426741] [[304.97348173]]
[11.57567   8.379772] [[306.07691027]]
[11.731315  8.383434] [[306.2238561]]
[ 9.153111 13.149205] [[307.01759038]]
[ 7.904294 10.644856] [[303.59746517]]
[9.231238 7.810297] [[305.4896262]]
[9.230018  7.8865933] [[305.3902613]]
[ 9.314859 11.119114] [[303.95789475]]
[ 9.31608  10.581378] [[303.64323133]]
[11.815546 11.233253] [[305.50501064]]
[11.810663 10.876186] [[305.31095824]]
[ 8.998688 12.76162 ] [[306.09331055]]
[ 9.1549425 13.155309 ] [[307.03289215]]
[ 6.518143 12.771386] [[308.59664982]]
[ 7.922605 10.116886] [[303.43199195]]
[ 8.0965605 10.115055 ] [[303.32588015]]
[ 9.198889 12.758568] [[306.1910937]]
[ 9.187292 10.729087] [[303.60832786]]
[ 9.038972 10.723594] [[303.51393004]]
[ 9.040193 10.723594] [[303.51458259]]
[ 8.528703 10.730918] [[303.39301407]]
[ 8.534806 10.728477] [[303.39147233]]
[ 8.534806 10.728477] [[303.39147233]]
[20.0, 19.999999999999993, 393.81598545162007]
[8.543722991359326, 10.034014833203688, 303.20853963072744]
[0.02136295661330223, 0.02136295661330223, 390.3327152799722]
[8.09656047821045, 10.115055084228516, 303.3258801541274]
MARS max: [20.0, 19.999999999999993, 393.81598545162007]
MARS min: [8.543722991359326, 10.034014833203688, 303.20853963072744]
MARS max time: 0:00:00.030223
MARS min time: 0:00:00.479628
Genetic max: [0.02136295661330223, 0.02136295661330223, 390.3327152799722]
Genetic min: [8.09656047821045, 10.115055084228516, 303.3258801541274]
Genetic max time: 0:00:02.198778
Genetic min time 0:00:02.202275

Process finished with exit code 0


==> figures/p2/mars_surface/mars_1d1s_ne_15.txt <==
C:\Users\xxj7466\AppData\Local\Programs\Python\Python36\python.exe "C:/Users/xxj7466/2019 Dissertation/opt/main.py"
Default variable names x1, x2 ... being created.
Default row names c1, c2 ... being created.
CPXPARAM_Read_DataCheck                          1
CPXPARAM_OptimalityTarget                        3
Found incumbent of value 581.870689 after 0.00 sec. (0.01 ticks)
Tried aggregator 1 time.
MIQP Presolve eliminated 0 rows and 1 columns.
MIQP Presolve modified 40 coefficients.
Reduced MIQP has 60 rows, 50 columns, and 140 nonzeros.
Reduced MIQP has 20 binaries, 0 generals, 0 SOSs, and 0 indicators.
Reduced MIQP objective Q matrix has 16 nonzeros.
Presolve time = 0.00 sec. (0.12 ticks)
Probing time = 0.00 sec. (0.07 ticks)
Clique table members: 46.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 8 threads.
Root relaxation solution time = 0.00 sec. (0.31 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0     2298.0224    16                   2298.0224       12         
*     0+    0                          581.8707     2298.0224           294.94%
      0     0      674.1272     9      581.8707      Cuts: 42       44   15.86%
      0     0      674.0566    16      581.8707      Cuts: 23       56   15.84%
      0     0      674.0566    16      581.8707    MIRcuts: 2       58   15.84%
*     0+    0                          636.7750      674.0566             5.85%
      0     0        cutoff            636.7750      674.0566       67    5.85%
Elapsed time = 0.00 sec. (3.78 ticks, tree = 0.01 MB, solutions = 2)

Implied bound cuts applied:  3
Flow cuts applied:  7
Mixed integer rounding cuts applied:  23
Gomory fractional cuts applied:  12

Root node processing (before b&c):
  Real time             =    0.00 sec. (3.79 ticks)
Parallel b&c, 8 threads:
  Real time             =    0.02 sec. (0.04 ticks)
  Sync time (average)   =    0.00 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.02 sec. (3.83 ticks)
R 636.7750495622404
x [[0.9999999999999998, 1.0000000000000004]]
x_original [[40. 40.]]
predict [[636.77504956]]
Default variable names x1, x2 ... being created.
Default row names c1, c2 ... being created.
CPXPARAM_Read_DataCheck                          1
CPXPARAM_OptimalityTarget                        3
Found incumbent of value 581.870689 after 0.00 sec. (0.01 ticks)
Tried aggregator 1 time.
MIQP Presolve eliminated 0 rows and 1 columns.
MIQP Presolve modified 40 coefficients.
Reduced MIQP has 60 rows, 50 columns, and 140 nonzeros.
Reduced MIQP has 20 binaries, 0 generals, 0 SOSs, and 0 indicators.
Reduced MIQP objective Q matrix has 16 nonzeros.
Presolve time = 0.00 sec. (0.12 ticks)
Probing time = 0.00 sec. (0.07 ticks)
Clique table members: 46.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 8 threads.
Root relaxation solution time = 0.00 sec. (0.27 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0    -1086.9520    16                  -1086.9520        9         
*     0+    0                          581.8707    -1086.9520           286.80%
      0     0    -1086.9518    17      581.8707      Cuts: 31       31  286.80%
*     0+    0                          581.8170    -1086.9518           286.82%
      0     0     -736.9125    17      581.8170      Cuts: 16       65  226.66%
      0     0     -467.3473    20      581.8170      Cuts: 24       85  180.33%
*     0+    0                          581.7303     -467.3473           180.34%
      0     0     -467.3473    20      581.7303       Cuts: 9       93  180.34%
      0     2     -467.3473    20      581.7303     -467.3473       93  180.34%
Elapsed time = 0.02 sec. (7.34 ticks, tree = 0.01 MB, solutions = 9)
*    18+    5                          581.1793      138.0054            76.25%
*   174+   49                          581.0617      536.8494             7.61%
*   397+   73                          579.1618      559.0845             3.47%
*   488    47      integral     0      578.3132      576.8049     1564    0.26%

Clique cuts applied:  1
Implied bound cuts applied:  16
Flow cuts applied:  10
Mixed integer rounding cuts applied:  22

Root node processing (before b&c):
  Real time             =    0.02 sec. (7.12 ticks)
Parallel b&c, 8 threads:
  Real time             =    0.11 sec. (37.81 ticks)
  Sync time (average)   =    0.04 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.13 sec. (44.93 ticks)
R 578.3132262789054
x [[-1.0000000000000004, 0.4499999999999999]]
x_original [[-8.8817842e-15  2.9000000e+01]]
predict [[578.31322628]]
predict [[579.34280511]]
[39.89746 38.17136] [[621.30837098]]
[39.87671  13.025101] [[623.24676985]]
[39.85229  13.044633] [[622.13776547]]
[39.85229  13.044633] [[622.13776547]]
[39.89807  39.882812] [[630.62499844]]
[39.89807  39.882812] [[630.62499844]]
[18.324865 39.977417] [[627.62011851]]
[39.885864 39.96826 ] [[632.70032755]]
[36.84077  39.514763] [[608.17784679]]
[39.365223 29.560997] [[603.32358359]]
[39.863277  3.854429] [[622.54457489]]
[39.94629    3.9600213] [[626.40338118]]
[39.958496   3.9557488] [[626.98515203]]
[39.99939  11.801328] [[629.03373326]]
[39.986572 14.523537] [[628.43556022]]
[39.700924 14.785993] [[615.61258]]
[39.36217 14.40879] [[603.04024936]]
[37.788662 39.384148] [[603.7137896]]
[39.706417 12.130922] [[615.81201016]]
[39.63928   6.983749] [[613.02756058]]
[39.63928    7.2571907] [[613.03052524]]
[39.058212 11.203784] [[594.1598695]]
[39.648434  7.216907] [[613.39574734]]
[39.951782 37.25765 ] [[626.97907875]]
[39.951782 37.25765 ] [[626.97907875]]
[39.951782 39.757687] [[629.02373941]]
[39.93225  12.314031] [[625.8184975]]
[37.456627 39.721676] [[616.3366507]]
[39.953613 21.2253  ] [[626.91487063]]
[37.455406 39.91394 ] [[624.82970264]]
[39.28771  36.361637] [[600.93449713]]
[38.54734  25.990997] [[584.73175932]]
[35.271534 39.32799 ] [[601.6530488]]
[35.238575 39.331043] [[601.74767221]]
[38.862286 24.814833] [[589.87904704]]
[38.85008  24.823988] [[589.63279663]]
[38.323948 32.4535  ] [[582.6791322]]
[ 5.0489054 39.17235  ] [[598.4503533]]
[39.63928  22.396582] [[613.19466668]]
[ 5.2729077 39.311512 ] [[602.58164358]]
[39.575188 24.20081 ] [[610.71798188]]
[12.793164 39.27184 ] [[600.2471843]]
[ 8.1178  39.30907] [[602.03095196]]
[39.942017 28.585642] [[626.4341813]]
[ 5.61532  39.320667] [[602.81244768]]
[13.300984 39.34569 ] [[602.52323194]]
[13.37911 39.34508] [[602.49488209]]
[13.379721 39.34508 ] [[602.4948158]]
[38.12314  12.357367] [[581.45204045]]
[38.027924 12.354925] [[581.38174852]]
[22.598001 38.939804] [[590.79995836]]
[ 8.69398  35.290455] [[581.30448418]]
[ 5.8716717 35.285572 ] [[581.64731766]]
[ 3.2153811 35.289845 ] [[582.03618157]]
[39.873653   6.2604713] [[623.04092193]]
[ 3.0688944 39.935913 ] [[627.73434086]]
[39.86633   5.089189] [[622.69548143]]
[39.902954  5.09102 ] [[624.37894063]]
[39.905396   5.0879683] [[624.49232023]]
[39.994507    0.08667125] [[628.68739933]]
[39.995728    0.10376135] [[628.74706249]]
[39.994507   1.2030213] [[628.69772422]]
[39.990845   1.2030213] [[628.51945033]]
[39.994507   1.2030213] [[628.69772422]]
[39.989624 24.367437] [[628.67485021]]
[39.99695 24.33814] [[629.03047807]]
[39.989624 25.578394] [[628.68607661]]
[37.80453 39.99695] [[628.81795117]]
[39.993286  5.04036 ] [[628.6737741]]
[39.993286  5.04036 ] [[628.6737741]]
[ 0.22705425 39.722286  ] [[617.09519667]]
[25.535057 39.992065] [[628.03909643]]
[ 8.1178   39.992065] [[629.51853902]]
[ 5.2271304 39.722286 ] [[617.74944997]]
[ 6.3074694 39.680172 ] [[615.80720587]]
[23.587397 39.93225 ] [[625.20556525]]
[ 2.5616846 39.96338  ] [[628.90387568]]
[ 2.6538491 39.845577 ] [[623.43639282]]
[ 2.6379797 39.855343 ] [[623.87333742]]
[20.140078 39.936523] [[625.547383]]
[20.140078 39.935913] [[625.51849647]]
[23.110094 39.96338 ] [[626.70016833]]
[21.9028   39.936523] [[625.46291026]]
[21.083696 39.9646  ] [[626.83747417]]
[22.02121 39.9646 ] [[626.79661889]]
[20.220646 39.96338 ] [[626.82321422]]
[25.768826 39.192493] [[597.17021492]]
[25.846342 39.191883] [[597.15288185]]
[22.535744 39.938965] [[625.55475395]]
[ 5.104448 39.690548] [[616.44905107]]
[27.949036 39.690548] [[614.5162902]]
[39.450066 17.57046 ] [[606.06284807]]
[ 6.0828567 39.52575  ] [[609.81373734]]
[ 6.0828567 39.52575  ] [[609.81373734]]
[39.74548   2.589151] [[617.35249506]]
[39.74548    2.5879302] [[617.3524824]]
[39.74548 33.63821] [[617.67434003]]
[39.501335 10.069123] [[607.8068157]]
[39.501335 13.096514] [[607.8415117]]
[13.805753 39.89624 ] [[624.18506457]]
[15.099108  5.236286] [[579.1860058]]
[ 0.1232929 15.336537 ] [[578.47145844]]
[ 0.1232929 15.336537 ] [[578.47145844]]
[ 0.08667125 15.342031  ] [[578.45231565]]
[ 1.3263142 10.462195 ] [[579.11084612]]
[15.454337    0.36743724] [[579.16738366]]
[15.454337   0.5236896] [[579.16790352]]
[15.456168    0.52674145] [[579.16789834]]
[15.45861     0.12024109] [[579.16652435]]
[15.464103    0.05004959] [[579.16624318]]
[15.381094  8.39002 ] [[579.19433265]]
[18.490883  4.960403] [[579.20617609]]
[16.32044  15.541619] [[579.22244519]]
[16.258793 15.585565] [[579.22207336]]
[16.292973 15.775387] [[579.22310694]]
[16.582285 15.675288] [[579.22565699]]
[ 9.6907   15.799191] [[579.35342465]]
[18.700237 16.131838] [[579.27183113]]
[18.075228 16.131838] [[579.25469669]]
[17.54055  11.869078] [[579.22268782]]
[ 9.757839 10.510414] [[579.35246369]]
[ 9.7914095 10.509193 ] [[579.35074583]]
[9.903715  5.0720987] [[579.34688001]]
[17.260395 18.001373] [[579.24590575]]
[17.207294 17.980621] [[579.24482431]]
[16.441902 17.650415] [[579.23199786]]
[16.441902 17.650415] [[579.23199786]]
[16.754406 17.650415] [[579.23601507]]
[16.74525 17.74197] [[579.23626785]]
[16.77943  17.766384] [[579.23686065]]
[15.0777445 18.272984 ] [[579.22632265]]
[ 1.3244832 18.373693 ] [[579.06255445]]
[17.367819 18.590982] [[579.25068593]]
[17.257343 18.56901 ] [[579.24841173]]
[16.623178 18.293736] [[579.23686093]]
[17.259785 13.05623 ] [[579.22355405]]
[17.257343  9.313497] [[579.20661389]]
[16.60792   9.290914] [[579.19985475]]
[16.62745  11.810483] [[579.21033329]]
[16.640268 11.801328] [[579.21041505]]
[16.947891   2.7386892] [[579.1746296]]
[17.104143   2.7374685] [[579.17567769]]
[16.952164    0.23682003] [[579.16386065]]
[16.89845    2.7435722] [[579.17436138]]
[16.908827   2.7411306] [[579.17440986]]
[ 0.6829938 29.877775 ] [[579.00753926]]
[16.93263    2.7557793] [[579.17461161]]
[ 0.9631495 17.903105 ] [[578.88502413]]
[ 0.9417868 18.68864  ] [[578.86936202]]
[1.1169604 3.8843367] [[579.04806634]]
[ 0.4632639 13.998627 ] [[578.65609948]]
[ 0.17578393 13.993744  ] [[578.50784947]]
[0.4553292 2.7435722] [[578.72590779]]
[16.899061   2.7118335] [[579.17422899]]
[15.317006   2.6825361] [[579.17612409]]
[ 0.62928206 22.68284   ] [[578.68484804]]
[0.43335623 4.824292  ] [[578.70111379]]
[ 0.4321355 12.324407 ] [[578.65115131]]
[16.87892   9.049821] [[579.20115825]]
[16.87892  9.67483] [[579.20382483]]
[ 1.3501183 14.999619 ] [[579.09539722]]
[0.72510874 9.597925  ] [[578.81758184]]
[0.12207218 9.129168  ] [[578.51292972]]
[16.333258 26.08072 ] [[579.26373422]]
[16.976578   6.8696117] [[579.1926975]]
[ 0.02685588 25.204853  ] [[578.35351895]]
[ 0.10498207 15.5367365 ] [[578.46054935]]
[ 0.34424353 28.987259  ] [[578.49546334]]
[ 0.07568475 26.855268  ] [[578.36812577]]
[15.632563  9.049821] [[579.19591605]]
[14.454566 11.43267 ] [[579.20973481]]
[ 1.1169604 28.972    ] [[578.8943434]]
[ 1.114519 28.972   ] [[578.89310542]]
[ 1.0376135 28.815748 ] [[578.85500278]]
[ 1.0241855 28.815138 ] [[578.84817231]]
[ 1.0376135 28.815748 ] [[578.85500278]]
[1.1255054 7.638056 ] [[579.02927736]]
[1.1255054 7.638056 ] [[579.02927736]]
[0.11718929 7.6423287 ] [[578.52049473]]
[ 0.671397 29.025711] [[578.67575621]]
[ 0.7055772 25.055923 ] [[578.70883346]]
[15.64599  28.822462] [[579.26418383]]
[0.6323339 7.7021437] [[578.78299813]]
[17.248798  4.894484] [[579.18657102]]
[17.248798   4.8554206] [[579.18639483]]
[ 1.610132 14.497902] [[579.22554613]]
[15.749752 22.49363 ] [[579.24318065]]
[15.772945 21.368734] [[579.2394052]]
[15.497673 22.0206  ] [[579.23968372]]
[15.34142 22.0206 ] [[579.23882617]]
[ 0.4992752 27.170214 ] [[578.58846511]]
[ 0.4992752 26.948044 ] [[578.58991694]]
[14.20798  26.716106] [[579.250724]]
[20.356146  5.540856] [[579.26417782]]
[20.339666   7.7961392] [[579.27832911]]
[13.498741 25.30251 ] [[579.25141421]]
[13.161822 23.193104] [[579.2511276]]
[13.520714 23.185778] [[579.24687402]]
[20.019836    0.29968718] [[579.21882544]]
[20.014954    0.30395973] [[579.21870043]]
[39.99999999999999, 40.00000000000001, 636.7750495622404]
[-8.881784197001252e-15, 28.999999999999996, 578.3132262789054]
[39.8858642578125, 39.96826171875, 632.700327551327]
[0.02685587853193283, 25.204853057861328, 578.3535189455871]
MARS max time: 0:00:00.018926
MARS min time: 0:00:00.133715
Genetic max time: 0:00:02.172985
Genetic min time 0:00:02.123357

==> figures/p2/mars_surface/mars_4d1s_15.mars.txt <==
C:\Users\xxj7466\AppData\Local\Programs\Python\Python36\python.exe "C:/Users/xxj7466/2019 Dissertation/opt/main.py"
Default variable names x1, x2 ... being created.
Default row names c1, c2 ... being created.
CPXPARAM_Read_DataCheck                          1
CPXPARAM_OptimalityTarget                        3
Found incumbent of value 549.610097 after 0.00 sec. (0.01 ticks)
Tried aggregator 1 time.
MIQP Presolve eliminated 0 rows and 1 columns.
MIQP Presolve modified 44 coefficients.
Reduced MIQP has 66 rows, 55 columns, and 154 nonzeros.
Reduced MIQP has 22 binaries, 0 generals, 0 SOSs, and 0 indicators.
Reduced MIQP objective Q matrix has 18 nonzeros.
Presolve time = 0.00 sec. (0.13 ticks)
Probing time = 0.00 sec. (0.09 ticks)
Clique table members: 69.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 8 threads.
Root relaxation solution time = 0.00 sec. (0.31 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0      680.6658    18                    680.6658       10         
*     0+    0                          568.9984      680.6658            19.63%
      0     0      588.5539    22      568.9984      Cuts: 42       38    3.44%
      0     0      588.5494    22      568.9984       Cuts: 7       48    3.44%
      0     0      588.5494    22      568.9984       Cuts: 7       50    3.44%
      0     2      588.5494    22      568.9984      588.5494       50    3.44%
Elapsed time = 0.02 sec. (4.25 ticks, tree = 0.01 MB, solutions = 1)
*     1     1      integral     0      588.1018      588.5159       62    0.07%

Implied bound cuts applied:  9
Flow cuts applied:  8
Mixed integer rounding cuts applied:  16
Gomory fractional cuts applied:  8

Root node processing (before b&c):
  Real time             =    0.00 sec. (3.99 ticks)
Parallel b&c, 8 threads:
  Real time             =    0.02 sec. (0.71 ticks)
  Sync time (average)   =    0.00 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.02 sec. (4.69 ticks)
R 588.1018407170311
x [[1.0000000000000002, -0.9999999999999996]]
x_original [[4.0000000e+01 8.8817842e-15]]
predict [[588.10184072]]
Default variable names x1, x2 ... being created.
Default row names c1, c2 ... being created.
CPXPARAM_Read_DataCheck                          1
CPXPARAM_OptimalityTarget                        3
Found incumbent of value 549.610097 after 0.00 sec. (0.01 ticks)
Tried aggregator 1 time.
MIQP Presolve eliminated 0 rows and 1 columns.
MIQP Presolve modified 44 coefficients.
Reduced MIQP has 66 rows, 55 columns, and 154 nonzeros.
Reduced MIQP has 22 binaries, 0 generals, 0 SOSs, and 0 indicators.
Reduced MIQP objective Q matrix has 18 nonzeros.
Presolve time = 0.00 sec. (0.13 ticks)
Probing time = 0.00 sec. (0.09 ticks)
Clique table members: 69.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 8 threads.
Root relaxation solution time = 0.00 sec. (0.34 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0      367.8926    15                    367.8926       12         
*     0+    0                          550.8176      367.8926            33.21%
      0     0      369.0340    15      550.8176      Cuts: 35       38   33.00%
*     0+    0                          548.4925      369.0340            32.72%
      0     0      373.7704    19      548.4925      Cuts: 18       74   31.85%
      0     0      374.0241    16      548.4925      Cuts: 14       90   31.81%
      0     0      399.9021    20      548.4925      Cuts: 15      108   27.09%
      0     0      411.0683    21      548.4925      Cuts: 17      134   25.05%
      0     0      411.0683    22      548.4925    MIRcuts: 1      136   25.05%
      0     0      411.0683    22      548.4925    MIRcuts: 1      138   25.05%
      0     2      411.0683    22      548.4925      411.0683      138   25.05%
Elapsed time = 0.02 sec. (8.91 ticks, tree = 0.01 MB, solutions = 5)
*    65+   16                          547.2998      541.3837             1.08%
*    84+   39                          547.1200      541.3837             1.05%
*   101+   51                          545.8528      541.3837             0.82%
*   246+   27                          545.8528      541.3837             0.82%

Clique cuts applied:  10
Implied bound cuts applied:  12
Flow cuts applied:  3
Mixed integer rounding cuts applied:  32

Root node processing (before b&c):
  Real time             =    0.02 sec. (8.64 ticks)
Parallel b&c, 8 threads:
  Real time             =    0.13 sec. (50.15 ticks)
  Sync time (average)   =    0.05 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.14 sec. (58.80 ticks)
R 545.8528316952752
x [[0.024999999887262425, 0.028868963789361435]]
x_original [[20.5        20.57737928]]
predict [[545.8528317]]
predict [[545.85684902]]
[39.992065  4.284123] [[569.19238167]]
[ 0.62806135 11.169604  ] [[560.74929545]]
[38.684063 39.49523 ] [[566.46972533]]
[ 5.66659 39.99878] [[568.61294591]]
[ 1.204242 39.9115  ] [[574.79183366]]
[ 0.18188754 38.219578  ] [[568.36574602]]
[ 5.6317997 39.968872 ] [[568.15418295]]
[ 6.1390095 39.96643  ] [[568.03695894]]
[ 1.1132983 39.871822 ] [[574.99935158]]
[ 3.7610438 39.96704  ] [[568.44673196]]
[10.95964  39.973755] [[567.55209732]]
[10.95964  39.973755] [[567.55209732]]
[ 0.673228 39.44274 ] [[573.10004636]]
[ 0.6707866 39.461052 ] [[573.34891581]]
[ 9.571069 39.819942] [[565.38598028]]
[ 2.9993134 39.645382 ] [[563.93306436]]
[7.934691e-03 2.876997e+01] [[565.85040708]]
[0.05737392 5.905852  ] [[566.86545226]]
[0.16174564 9.303121  ] [[565.31014441]]
[ 0.9430075 38.861675 ] [[564.89548399]]
[ 0.7800412 39.906006 ] [[578.4826646]]
[0.00854505 6.330663  ] [[567.24461381]]
[0.       6.331884] [[567.32473991]]
[0.16235599 8.342412  ] [[565.45543703]]
[ 0.16357672 37.91623   ] [[567.31879141]]
[ 4.6265354 39.904175 ] [[567.33482943]]
[0.16418707 6.045014  ] [[565.84014701]]
[ 0.38757914 38.666363  ] [[568.74481409]]
[4.8584723 0.1794461] [[566.13142056]]
[4.8615246  0.17700465] [[566.15391686]]
[ 0.06775006 28.674753  ] [[565.2851716]]
[0.04455635 8.224003  ] [[566.5766428]]
[ 0.06652933 28.556343  ] [[565.28969169]]
[ 0.2075227 30.840925 ] [[564.1373779]]
[ 0.9942779 39.209583 ] [[567.50543255]]
[0.2514687 6.465553 ] [[564.9499209]]
[39.8529  33.41909] [[565.17092675]]
[0.7110704  0.21606775] [[577.7847621]]
[0.7080186  0.21484703] [[577.82404915]]
[39.94568 34.21317] [[566.54434583]]
[39.98352 34.21317] [[567.08754195]]
[0.5230793 1.3958954] [[568.6560249]]
[39.96643  15.880369] [[566.8909738]]
[39.96826 10.29923] [[567.65940325]]
[39.99939  15.880369] [[567.37617886]]
[ 0.14160372 38.323948  ] [[569.22003713]]
[39.99817  11.475395] [[567.91716078]]
[39.99939  15.850462] [[567.37926299]]
[9.593041   0.22217137] [[564.81170497]]
[0.12085146 8.117189  ] [[565.87978496]]
[0.8453498 0.2276646] [[576.45974942]]
[5.975433   0.05065995] [[567.11695656]]
[0.7751583  0.05981537] [[578.69096273]]
[1.1633478 0.4571603] [[571.45464664]]
[1.58480206e+01 1.22072175e-02] [[566.02254362]]
[2.8308537  0.37781337] [[564.733856]]
[3.6676586  0.19775693] [[566.23122332]]
[3.6701     0.19592585] [[566.24801237]]
[2.8302433  0.37720302] [[564.7397427]]
[2.8149843 0.3729305] [[564.78367128]]
[12.201724    0.37842375] [[562.95347588]]
[29.983368 39.71008 ] [[564.11199823]]
[2.800946 0.686656] [[561.86222434]]
[3.4204624  0.67811096] [[561.79059189]]
[3.303273 0.673228] [[561.86390122]]
[3.3813992 0.6512551] [[562.04853874]]
[39.902954 37.211872] [[566.51605964]]
[39.686886 16.630503] [[562.9448907]]
[3.3850615  0.53345543] [[563.14222111]]
[0.71534294 0.6097505 ] [[574.0518895]]
[1.204242  0.6134127] [[569.63567389]]
[39.81811  39.295643] [[575.85099617]]
[0.80079347 0.50110626] [[574.28973597]]
[0.8081178  0.49500266] [[574.28056748]]
[7.2089725  0.06408789] [[566.74052332]]
[7.129015   0.06530862] [[566.74439221]]
[7.9346914e-03 1.7102922e+01] [[565.89432218]]
[9.1554131e-03 1.7095598e+01] [[565.88335764]]
[6.9263754  0.52002746] [[562.49456626]]
[2.395056   0.59815365] [[562.78378694]]
[2.395056   0.59815365] [[562.78378694]]
[2.121004  0.5163653] [[563.61485056]]
[2.3822384 0.5163653] [[563.54849671]]
[1.9726864  0.20019837] [[566.85215145]]
[1.9732968  0.06897078] [[568.09597164]]
[1.9659724 0.4614328] [[564.44786381]]
[0.15930419 2.797284  ] [[566.55172161]]
[11.9087515   0.20263982] [[564.64973874]]
[0.9796292 1.3092241] [[565.29303791]]
[ 0.23743038 11.774471  ] [[564.26374648]]
[15.625849    0.21484703] [[564.11544322]]
[ 1.4874494 39.251698 ] [[563.64230805]]
[ 0.70618755 39.251698  ] [[570.5540479]]
[26.719769    0.49683374] [[561.23393027]]
[39.88037  12.638132] [[566.03761061]]
[26.719769    0.04760815] [[565.4633441]]
[26.719769    0.03967346] [[565.53893623]]
[37.67941 39.96765] [[569.33148454]]
[0.33447775 5.9986267 ] [[564.26705108]]
[39.515373 38.790264] [[567.53873001]]
[18.262608 24.115358] [[545.94151278]]
[18.890059 22.568705] [[545.88656486]]
[22.363623 14.08896 ] [[546.08502269]]
[18.533607 18.918745] [[545.89727373]]
[18.533607 17.562525] [[545.93559893]]
[19.51995  19.731747] [[545.86431564]]
[19.495537 19.726864] [[545.86470786]]
[21.42916  19.866026] [[545.85948758]]
[19.160448 19.710384] [[545.87030553]]
[21.912565 19.884336] [[545.86561858]]
[20.337835 24.238651] [[545.92517268]]
[22.514992 19.239796] [[545.88268693]]
[18.65629  19.680475] [[545.88143108]]
[21.550621 19.888609] [[545.86064527]]
[20.730907 19.258106] [[545.86207909]]
[22.927595 19.861753] [[545.88819234]]
[24.224003 19.888609] [[545.9352471]]
[18.930952 19.12871 ] [[545.88345673]]
[18.453041 19.592585] [[545.88782099]]
[21.07271  18.661173] [[545.87297139]]
[20.472115 19.23125 ] [[545.8627658]]
[18.948654 21.045242] [[545.86856959]]
[18.565348 19.83673 ] [[545.88188215]]
[18.606852 19.452202] [[545.88578965]]
[18.4506   19.452202] [[545.88991255]]
[17.832914 19.258106] [[545.91247968]]
[16.883192 23.666742] [[545.97105353]]
[19.527275 19.809261] [[545.86342596]]
[19.395437 19.804989] [[545.86536575]]
[19.395437 19.746395] [[545.86597001]]
[19.834898 19.643244] [[545.86152802]]
[19.070116 19.614557] [[545.87315429]]
[18.902266 21.996796] [[545.87704983]]
[22.195774 19.77081 ] [[545.87126467]]
[18.175936 20.65034 ] [[545.88702708]]
[18.202793 20.65217 ] [[545.88624786]]
[17.888456 20.691235] [[545.89576336]]
[17.84268  22.450905] [[545.90957738]]
[17.908598 22.44358 ] [[545.9074702]]
[17.91165  23.464714] [[545.92999837]]
[20.97017  18.776531] [[545.87039085]]
[21.003128 19.717098] [[545.85754501]]
[18.628214 22.29404 ] [[545.88675481]]
[18.665445 22.287937] [[545.88588081]]
[18.650797 22.29221 ] [[545.8862526]]
[22.843977 19.942322] [[545.88554283]]
[17.677881 21.316244] [[545.9032441]]
[19.353933 20.93843 ] [[545.861604]]
[18.025787 24.441292] [[545.95926688]]
[17.985504 18.679483] [[545.91946793]]
[22.636454 18.409094] [[545.8987967]]
[17.879301 25.984283] [[546.03516029]]
[25.275654 18.445107] [[546.00096767]]
[16.123903 18.26566 ] [[546.01652308]]
[15.500114 19.441826] [[546.02439694]]
[15.6392765 23.467155 ] [[546.02597119]]
[19.980164 24.748913] [[545.94634122]]
[18.764324 23.740597] [[545.91880878]]
[17.514305 23.741207] [[545.95010229]]
[18.38346  23.740597] [[545.92630002]]
[19.97528  20.378729] [[545.8551528]]
[18.5684   26.565348] [[546.05527844]]
[15.209582 23.411612] [[546.04994603]]
[16.40589 19.67132] [[545.9678586]]
[19.335623 25.183489] [[545.96951485]]
[17.626612 19.5169  ] [[545.91559024]]
[17.636377 19.51812 ] [[545.91520648]]
[17.636377 19.48333 ] [[545.9157573]]
[17.548485 19.442436] [[545.91975521]]
[20.19379  24.716564] [[545.94497983]]
[20.224308 24.695812] [[545.94411242]]
[20.058289 23.282825] [[545.89236949]]
[21.806362 23.956665] [[545.93117558]]
[17.937284 19.784237] [[545.90088401]]
[17.939117 19.77386 ] [[545.90095153]]
[17.99588  19.774471] [[545.89908024]]
[17.503319 19.827574] [[545.91589677]]
[16.84413  16.784313] [[546.03515476]]
[19.892271 14.874495] [[546.03738155]]
[21.781948 23.327383] [[545.90853065]]
[17.62295 15.64599] [[546.05795208]]
[19.030441 19.493095] [[545.87554673]]
[19.031662 18.251621] [[545.90118024]]
[17.680323 24.967422] [[545.9902821]]
[19.80621 24.98207] [[545.95733484]]
[18.082552 24.834364] [[545.97385091]]
[19.038986 25.044327] [[545.96591484]]
[17.508202 21.696499] [[545.91143215]]
[16.095217 18.717327] [[546.0050707]]
[22.657816 24.166628] [[545.96165658]]
[17.544823 20.673532] [[545.90770967]]
[19.38201 20.66926] [[545.8609821]]
[22.974594 19.492485] [[545.89184447]]
[17.77615  21.942474] [[545.90466403]]
[19.53704  21.938812] [[545.86722385]]
[19.588923 21.940033] [[545.86671741]]
[18.406042 21.942474] [[545.88690312]]
[18.291904 21.929045] [[545.88960308]]
[17.868925 22.42893 ] [[545.90841808]]
[17.815214 17.718166] [[545.95406313]]
[40.0, 8.881784197001252e-15, 588.1018407170311]
[20.49999999774525, 20.577379275787226, 545.8528316952752]
[0.7751582860946655, 0.05981536582112312, 578.6909627274905]
[19.97528076171875, 20.37872886657715, 545.8551528049763]
MARS max time: 0:00:00.020327
MARS min time: 0:00:00.152568
Genetic max time: 0:00:02.144713
Genetic min time 0:00:02.135310

Process finished with exit code 0


==> figures/p2/mars_surface/mars_6d1s_15_31_by_31_withextremes.txt <==
C:\Users\xxj7466\AppData\Local\Programs\Python\Python36\python.exe "C:/Users/xxj7466/2019 Dissertation/opt/main.py"
Default variable names x1, x2 ... being created.
Default row names c1, c2 ... being created.
CPXPARAM_Read_DataCheck                          1
CPXPARAM_OptimalityTarget                        3
Found incumbent of value 601.124665 after 0.00 sec. (0.01 ticks)
Tried aggregator 1 time.
MIQP Presolve eliminated 0 rows and 1 columns.
MIQP Presolve modified 52 coefficients.
Reduced MIQP has 78 rows, 65 columns, and 182 nonzeros.
Reduced MIQP has 26 binaries, 0 generals, 0 SOSs, and 0 indicators.
Reduced MIQP objective Q matrix has 22 nonzeros.
Presolve time = 0.00 sec. (0.16 ticks)
Probing time = 0.00 sec. (0.12 ticks)
Clique table members: 103.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 8 threads.
Root relaxation solution time = 0.00 sec. (0.36 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0      781.8902    20                    781.8902        9         
*     0+    0                          606.2955      781.8902            28.96%
      0     0      625.6315    19      606.2955      Cuts: 50       71    3.19%
*     0+    0                          622.0962      625.6315             0.57%
      0     0      625.5442    21      622.0962      Cuts: 44      111    0.55%
      0     0      625.2472    25      622.0962      Cuts: 27      133    0.51%
      0     0      622.6213    26      622.0962      Cuts: 20      181    0.08%
      0     0      622.6213    26      622.0962      Cuts: 30      185    0.08%
      0     0      622.6213    26      622.0962      Cuts: 43      187    0.08%
      0     2      622.2266     0      622.0962      622.6213      199    0.08%
Elapsed time = 0.03 sec. (9.83 ticks, tree = 0.01 MB, solutions = 3)

Clique cuts applied:  2
Implied bound cuts applied:  10
Flow cuts applied:  20
Mixed integer rounding cuts applied:  55
Gomory fractional cuts applied:  5

Root node processing (before b&c):
  Real time             =    0.03 sec. (9.39 ticks)
Parallel b&c, 8 threads:
  Real time             =    0.00 sec. (0.98 ticks)
  Sync time (average)   =    0.00 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.03 sec. (10.38 ticks)
R 622.0962066765677
x [[0.9333333333, 1.0000000000000004]]
x_original [[29. 30.]]
predict [[622.09620668]]
Default variable names x1, x2 ... being created.
Default row names c1, c2 ... being created.
CPXPARAM_Read_DataCheck                          1
CPXPARAM_OptimalityTarget                        3
Found incumbent of value 601.124665 after 0.00 sec. (0.01 ticks)
Tried aggregator 1 time.
MIQP Presolve eliminated 0 rows and 1 columns.
MIQP Presolve modified 52 coefficients.
Reduced MIQP has 78 rows, 65 columns, and 182 nonzeros.
Reduced MIQP has 26 binaries, 0 generals, 0 SOSs, and 0 indicators.
Reduced MIQP objective Q matrix has 22 nonzeros.
Presolve time = 0.00 sec. (0.16 ticks)
Probing time = 0.00 sec. (0.12 ticks)
Clique table members: 103.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 8 threads.
Root relaxation solution time = 0.02 sec. (0.41 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0      335.4547    22                    335.4547       12         
*     0+    0                          605.9793      335.4547            44.64%
      0     0      336.9055    18      605.9793      Cuts: 44       24   44.40%
      0     0      339.6196    23      605.9793      Cuts: 29       52   43.96%
      0     0      405.8352    25      605.9793       Cuts: 7       68   33.03%
      0     0      406.9903    26      605.9793       Cuts: 6       88   32.84%
      0     0      406.9903    26      605.9793       Cuts: 7       94   32.84%
      0     0      410.1163    26      605.9793       Cuts: 2      104   32.32%
*     0+    0                          605.8812      410.1163            32.31%
*     0+    0                          601.6834      410.1163            31.84%
*     0+    0                          601.1247      410.1163            31.78%
*     0+    0                          600.7026      410.1163            31.73%
      0     2      410.1163    26      600.7026      410.1163      104   31.73%
Elapsed time = 0.03 sec. (12.78 ticks, tree = 0.01 MB, solutions = 8)
*    17+    5                          600.6280      511.9728            14.76%
*    96+   30                          600.6280      583.1477             2.91%
*   111+   40                          600.0827      583.1477             2.82%
*   429+  104                          600.0163      590.1363             1.65%
*   531+  122                          599.7265      592.0741             1.28%
*   712+   64                          599.5086      593.2720             1.04%

Clique cuts applied:  11
Implied bound cuts applied:  24
Flow cuts applied:  4
Mixed integer rounding cuts applied:  41

Root node processing (before b&c):
  Real time             =    0.02 sec. (12.48 ticks)
Parallel b&c, 8 threads:
  Real time             =    0.34 sec. (134.91 ticks)
  Sync time (average)   =    0.12 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.36 sec. (147.39 ticks)
R 599.5086204140125
x [[0.8304556856450931, -0.18786067534737083]]
x_original [[27.45683528 12.18208987]]
predict [[599.50862041]]
predict [[599.78489894]]
[19.43907     0.02014222] [[609.27349418]]
[11.281472 29.994507] [[618.38203951]]
[26.023743 29.615467] [[613.30966239]]
[26.236153 29.609974] [[613.24219843]]
[26.237984 29.99176 ] [[618.70925692]]
[19.160742 29.560534] [[612.51899328]]
[15.831782 29.617298] [[613.20770191]]
[15.809809 29.756462] [[615.03265289]]
[0.34150213 0.04394665] [[611.35730472]]
[29.717093    0.29755548] [[613.15746651]]
[28.891262    0.05310221] [[613.57782897]]
[2.8931547e+01 2.3804437e-02] [[613.99711442]]
[2.8933378e+01 2.7466659e-03] [[614.11103549]]
[27.349468 29.593493] [[612.60851638]]
[24.430677 29.534899] [[612.25736602]]
[1.8712118e+01 3.6622211e-03] [[609.35090878]]
[18.607746   0.0265511] [[609.24066558]]
[25.288553 29.554125] [[612.51054498]]
[17.033907 29.584337] [[612.80063219]]
[8.4286022e+00 4.5777764e-03] [[609.39846105]]
[15.4490795 29.507431 ] [[611.86012587]]
[12.544023   0.2563555] [[608.1574955]]
[6.512345   0.07232887] [[609.0980826]]
[21.429487 29.521164] [[612.05379904]]
[21.429487 29.491867] [[611.69903227]]
[ 6.483047 29.78393 ] [[615.35519655]]
[0.6747642  0.20050661] [[610.32594536]]
[3.2593768  0.00366222] [[609.48380013]]
[5.9117403  0.02105777] [[609.35381204]]
[5.871456   0.01831111] [[609.36767802]]
[6.5416427e+00 3.6622211e-03] [[609.4281672]]
[21.480759    0.37720877] [[607.58806975]]
[24.665976 29.982605] [[618.51390648]]
[21.475266    0.05493332] [[609.11557715]]
[11.174353 29.982605] [[618.20208781]]
[13.656423    0.01464888] [[609.30542489]]
[10.233161 29.733574] [[614.68858441]]
[ 2.5891902 29.64568  ] [[613.88708705]]
[ 2.783288 29.611805] [[613.3367653]]
[ 3.6292613 29.61913  ] [[613.2667454]]
[18.671835 29.540392] [[612.26774156]]
[ 2.2824793 29.66033  ] [[614.28953247]]
[ 2.666097 29.704275] [[614.56461785]]
[ 4.5448165 29.920347 ] [[617.23976548]]
[ 5.247963 29.921263] [[617.25474488]]
[ 5.2452164 29.924925 ] [[617.30710518]]
[ 6.303598 29.551378] [[612.4262452]]
[ 6.326487 29.078035] [[607.60679769]]
[13.739738 29.616383] [[613.18800904]]
[28.808863 29.8352  ] [[618.80439979]]
[28.808863 29.827875] [[618.70341553]]
[ 3.7913144 29.990845 ] [[618.25811557]]
[28.541521 29.817804] [[617.51627797]]
[17.554857 29.642017] [[613.5352275]]
[17.126377 29.173254] [[608.2545819]]
[13.962218 29.517502] [[611.98041438]]
[13.961303 29.519333] [[612.0021802]]
[13.968627 29.518417] [[611.99128595]]
[ 7.5606556 29.934996 ] [[617.46402355]]
[ 7.565233 29.936827] [[617.49057374]]
[21.539354 29.521164] [[612.0548091]]
[21.561327 29.506516] [[611.87681682]]
[ 6.4061403 29.701529 ] [[614.27469398]]
[ 5.4686117 29.701529 ] [[614.27918194]]
[12.1018095 29.528488 ] [[612.11526434]]
[12.120121 29.524826] [[612.0717417]]
[ 1.6873684 29.557787 ] [[613.50390546]]
[ 9.187597 29.554125] [[612.43470156]]
[26.096073 29.554125] [[612.52371623]]
[24.882961 29.997253] [[618.74886382]]
[ 6.3338113 29.993591 ] [[618.31357439]]
[20.41139  29.993591] [[618.55739846]]
[21.49907  29.832453] [[616.18757499]]
[ 6.481216 29.841608] [[616.13937415]]
[ 6.4757223 29.994507 ] [[618.32825825]]
[15.375835 29.94232 ] [[617.66883809]]
[ 4.078799 29.9588  ] [[617.79126307]]
[11.579028 29.9588  ] [[617.85347918]]
[ 5.6233406 29.956968 ] [[617.77111575]]
[ 0.1721244 29.83703  ] [[618.24161532]]
[ 0.63997316 29.786676  ] [[617.17960114]]
[12.592547 29.902035] [[617.03621241]]
[ 3.2529678 29.90936  ] [[617.08244456]]
[ 2.2037416 29.90753  ] [[617.61627703]]
[ 2.2165594 29.913939 ] [[617.69729013]]
[ 2.221137 29.924925] [[617.84945031]]
[ 0.397351 29.845272] [[618.16402413]]
[ 0.39643544 29.83703   ] [[618.05317933]]
[13.291116 29.804987] [[615.67186286]]
[ 3.9204078 29.733574 ] [[614.70068835]]
[ 3.6796167 29.933165 ] [[617.4211521]]
[28.359325 29.926756] [[618.57949194]]
[28.354748 29.921263] [[618.48719076]]
[26.464125 29.997253] [[618.80317315]]
[ 3.221839 29.985352] [[618.1754811]]
[16.599018 29.887386] [[616.88396587]]
[ 0.91830194 29.929502  ] [[618.90693045]]
[ 4.6455274 29.994507 ] [[618.31610876]]
[ 4.5283365 29.984436 ] [[618.16719221]]
[ 2.7933593 29.978943 ] [[618.22228418]]
[ 3.6860256 15.895871 ] [[599.72819243]]
[ 5.778985 14.612263] [[599.7222588]]
[ 4.1264076 14.929045 ] [[599.72360779]]
[ 4.1886654 14.912564 ] [[599.72349404]]
[ 4.1703544 14.683676 ] [[599.72381066]]
[ 4.4102297 15.5562   ] [[599.72500522]]
[ 4.403821 15.548876] [[599.72496836]]
[ 4.405652 15.536057] [[599.72489402]]
[27.360455 17.732475] [[599.66854936]]
[27.549059 17.753532] [[599.6677311]]
[27.68273  13.994263] [[599.64475654]]
[ 4.2069764 14.896085 ] [[599.72346474]]
[ 4.5942564 15.856502 ] [[599.72708153]]
[ 4.5942564 15.856502 ] [[599.72708153]]
[ 4.6418653 15.68804  ] [[599.72572487]]
[ 5.080416 15.676138] [[599.72560139]]
[27.582933   7.2493668] [[599.6553169]]
[27.309183  6.80166 ] [[599.69001595]]
[27.579271  6.803491] [[599.67371902]]
[ 9.08414  14.046449] [[599.72990531]]
[ 5.395367 13.693045] [[599.72757948]]
[27.552721 11.762138] [[599.53129079]]
[27.552721 11.782281] [[599.53121692]]
[ 7.522202 13.597827] [[599.72826018]]
[ 4.112674  13.1061735] [[599.73873008]]
[27.334818 14.22132 ] [[599.56265743]]
[27.347637 14.22132 ] [[599.55560323]]
[ 4.1410565 13.456832 ] [[599.73341753]]
[27.360455 13.455916] [[599.53798752]]
[13.509933 13.219703] [[599.76212512]]
[27.317423 13.06772 ] [[599.55838553]]
[ 3.9185767 14.836574 ] [[599.72410187]]
[ 4.6253853 13.096103 ] [[599.73707759]]
[27.345806 18.810083] [[599.73449121]]
[27.343975 12.751854] [[599.5403871]]
[27.466658 18.815577] [[599.70570801]]
[27.400738 13.867916] [[599.52882431]]
[27.463911 18.813745] [[599.70548889]]
[27.346722 14.014404] [[599.55249725]]
[27.346722 11.84637 ] [[599.5379815]]
[ 5.431074 14.803614] [[599.72220291]]
[ 5.4319897 14.803614 ] [[599.72220268]]
[ 5.6178474 14.776147 ] [[599.72217387]]
[ 6.028016 14.363232] [[599.72280736]]
[ 5.5409408 14.365063 ] [[599.72291606]]
[ 5.5409408 14.365978 ] [[599.72291274]]
[ 6.7293315 14.7734   ] [[599.72299581]]
[ 6.7165136 14.878689 ] [[599.72316225]]
[ 3.8966033 13.779107 ] [[599.73041038]]
[ 8.818628 15.068209] [[599.73056792]]
[ 8.646504 15.071871] [[599.72980352]]
[ 7.5377665 15.071871 ] [[599.72570735]]
[ 3.9002655 14.819178 ] [[599.7241659]]
[27.346722   6.5480514] [[599.679484]]
[27.346722   6.5480514] [[599.679484]]
[27.580187   6.5562916] [[599.68642436]]
[27.704702 13.806574] [[599.66664564]]
[27.354046 10.831935] [[599.54192135]]
[27.363201  8.275704] [[599.59775459]]
[27.407148 10.853908] [[599.52238795]]
[27.37144  10.852077] [[599.53388919]]
[12.411267 13.402814] [[599.75188994]]
[10.821863 13.572191] [[599.7402157]]
[ 5.8494825 16.20899  ] [[599.73193564]]
[ 5.6654563 16.20899  ] [[599.73161941]]
[ 5.767998 15.545213] [[599.72505718]]
[ 5.767998 15.272378] [[599.72343303]]
[ 5.746025 15.469222] [[599.7245177]]
[ 5.7469406 15.480208 ] [[599.72459016]]
[12.352672 13.19956 ] [[599.75261245]]
[11.178015 13.201391] [[599.74471174]]
[11.1514635 13.34788  ] [[599.74348133]]
[ 4.9110384 13.3167515] [[599.73298229]]
[ 8.456069  13.5831785] [[599.73020107]]
[27.232277 11.308939] [[599.63204335]]
[ 7.2045045 13.7763605] [[599.72649898]]
[ 7.2045045 13.7763605] [[599.72649898]]
[ 7.198096 13.820307] [[599.72618829]]
[27.281717 13.593249] [[599.59051339]]
[27.211218 11.67333 ] [[599.65335548]]
[27.223122  13.4247875] [[599.64552669]]
[27.675406 13.422041] [[599.62919564]]
[ 4.8927274 13.466903 ] [[599.73107172]]
[27.751396 10.049135] [[599.73547221]]
[27.411726   6.0417495] [[599.68213958]]
[27.411726  6.932585] [[599.63674704]]
[27.362286 13.670156] [[599.53980261]]
[27.236855  7.58446 ] [[599.71835608]]
[27.668081 13.303934] [[599.6204555]]
[27.360455  8.753624] [[599.58331416]]
[27.40623  11.930601] [[599.51499793]]
[27.33848  12.480849] [[599.54235793]]
[27.33848  12.480849] [[599.54235793]]
[27.378765 12.481765] [[599.52352783]]
[27.334818  8.645589] [[599.60000578]]
[27.383343  8.639179] [[599.57763002]]
[27.239601 13.066805] [[599.6244333]]
[27.398907 13.069551] [[599.5201303]]
[27.412642  9.224219] [[599.55240927]]
[27.412642  9.335917] [[599.54950895]]
[28.9999999995, 30.000000000000007, 622.0962066765677]
[27.456835284676398, 12.182089869789438, 599.5086204140125]
[0.9183019399642944, 29.929502487182617, 618.9069304465612]
[27.406230926513672, 11.930601119995117, 599.5149979267937]
MARS max time: 0:00:00.032127
MARS min time: 0:00:00.363462
Genetic max time: 0:00:02.318334
Genetic min time 0:00:02.323286

==> figures/p2/mars_surface/mars_p4_2d.txt <==
C:\Users\xxj7466\AppData\Local\Programs\Python\Python36\python.exe "C:/Users/xxj7466/2019 Dissertation/opt/main.py"
CPXPARAM_Read_DataCheck                          1
CPXPARAM_OptimalityTarget                        3
Found incumbent of value -0.940679 after 0.00 sec. (0.01 ticks)
Tried aggregator 1 time.
MIQP Presolve eliminated 0 rows and 1 columns.
MIQP Presolve modified 48 coefficients.
Reduced MIQP has 72 rows, 60 columns, and 168 nonzeros.
Default variable names x1, x2 ... being created.
Default row names c1, c2 ... being created.
Reduced MIQP has 24 binaries, 0 generals, 0 SOSs, and 0 indicators.
Reduced MIQP objective Q matrix has 20 nonzeros.
Presolve time = 0.00 sec. (0.15 ticks)
Probing time = 0.00 sec. (0.11 ticks)
Clique table members: 84.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 8 threads.
Root relaxation solution time = 0.02 sec. (0.32 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0       14.4778    19                     14.4778        9         
*     0+    0                            1.8135       14.4778           698.33%
      0     0       14.4778    24        1.8135      Cuts: 36       27  698.33%
      0     0       12.4819    24        1.8135   MIRcuts: 10       53  588.27%
      0     2       12.4819    24        1.8135       12.4819       53  588.27%
Elapsed time = 0.02 sec. (5.39 ticks, tree = 0.01 MB, solutions = 1)

Clique cuts applied:  8
Implied bound cuts applied:  3
Mixed integer rounding cuts applied:  32

Root node processing (before b&c):
  Real time             =    0.02 sec. (5.10 ticks)
Parallel b&c, 8 threads:
  Real time             =    0.08 sec. (25.56 ticks)
  Sync time (average)   =    0.03 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.09 sec. (30.66 ticks)
R 1.8135156438081983
x [[-1.0, 0.0199047502]]
x_original [[-19.99267489   0.40043951]]
predict [[1.81351564]]
CPXPARAM_Read_DataCheck                          1
CPXPARAM_OptimalityTarget                        3
Found incumbent of value -0.940679 after 0.00 sec. (0.01 ticks)
Tried aggregator 1 time.
MIQP Presolve eliminated 0 rows and 1 columns.
MIQP Presolve modified 48 coefficients.
Reduced MIQP has 72 rows, 60 columns, and 168 nonzeros.
Reduced MIQP has 24 binaries, 0 generals, 0 SOSs, and 0 indicators.
Reduced MIQP objective Q matrix has 20 nonzeros.
Presolve time = 0.00 sec. (0.15 ticks)
Probing time = 0.00 sec. (0.11 ticks)
Clique table members: 84.
Default variable names x1, x2 ... being created.
Default row names c1, c2 ... being created.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 8 threads.
Root relaxation solution time = 0.00 sec. (0.32 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0      -24.8651    21                    -24.8651        9         
*     0+    0                           -1.5969      -24.8651              --- 
      0     0      -24.8651    22       -1.5969      Cuts: 59       29     --- 
      0     0      -23.6938    24       -1.5969      Cuts: 14       47     --- 
      0     0      -23.6938    24       -1.5969    MIRcuts: 3       51     --- 
      0     2      -23.6938    24       -1.5969      -23.6938       51     --- 
Elapsed time = 0.02 sec. (5.69 ticks, tree = 0.01 MB, solutions = 2)
*    93+   40                           -2.0714       -5.4328           162.27%
*   120    49      integral     0       -2.2003       -5.4328     1032  146.91%

Clique cuts applied:  30
Implied bound cuts applied:  6
Flow cuts applied:  2
Mixed integer rounding cuts applied:  21

Root node processing (before b&c):
  Real time             =    0.02 sec. (5.39 ticks)
Parallel b&c, 8 threads:
  Real time             =    0.06 sec. (19.87 ticks)
  Sync time (average)   =    0.04 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.08 sec. (25.27 ticks)
R -2.200341010509503
x [[-1.0000000000000002, 1.0000000000000007]]
x_original [[-19.99267489  19.9975583 ]]
predict [[-2.20034101]]
predict [[0.15763166]]
[ 8.288396  -2.5430686] [[0.31348925]]
[ 17.747768 -17.92233 ] [[1.08144584]]
[-9.565881 18.632792] [[1.07010967]]
[ 17.810635 -18.15854 ] [[1.11720321]]
[-19.59289    -2.8860915] [[1.0949962]]
[-18.452736  -2.598001] [[0.88203579]]
[-17.49569     0.5075151] [[1.00359949]]
[ 17.630579 -19.494621] [[1.2392594]]
[ 17.795986 -18.862288] [[1.19554238]]
[ 17.503014 -18.27512 ] [[1.08509022]]
[ 17.830168 -19.213245] [[1.24128959]]
[ 18.02304  -19.415884] [[1.29684039]]
[-17.170366    1.7245747] [[0.76829742]]
[-17.17769      0.56549937] [[0.90130936]]
[ 17.595789 -19.498894] [[1.23366282]]
[ 17.761806 -18.209812] [[1.11604007]]
[ 18.135347 -19.218128] [[1.29129278]]
[ 17.798428 -19.227894] [[1.23773118]]
[8.057069  0.8566415] [[0.54977498]]
[ 17.755093 -18.825056] [[1.18485243]]
[ 17.828337 -17.602503] [[1.05579603]]
[ 5.112688 -8.28046 ] [[-0.04526332]]
[ 17.51522  -18.905622] [[1.15524216]]
[ 18.706646 -19.05455 ] [[1.35758057]]
[ 17.589075 -19.842527] [[1.27025878]]
[7.578546 0.306096] [[0.61339069]]
[ 18.47837  -19.805294] [[1.42048232]]
[ 17.847868 -18.939804] [[1.21264892]]
[ 18.491798 -18.243382] [[1.22121134]]
[-12.33814  -18.826277] [[0.332443]]
[7.554742   0.31280994] [[0.61570259]]
[ 2.9837492 -9.455405 ] [[-0.03895672]]
[8.350653   0.54352635] [[0.55289515]]
[ 17.686121 -19.324942] [[1.22990241]]
[8.957961  1.1917297] [[0.45969012]]
[ 17.696499 -19.183336] [[1.21577458]]
[ 18.567484 -19.980469] [[1.45805462]]
[ 17.947968 -19.3579  ] [[1.27755433]]
[-12.309453 -19.586786] [[0.37237111]]
[ 17.930876 -19.74609 ] [[1.32019489]]
[ 17.500572 -19.674677] [[1.23593258]]
[ 17.66842  -18.872663] [[1.17642913]]
[ 17.713589 -19.497063] [[1.25392329]]
[ 17.59823  -19.337759] [[1.21634747]]
[8.047303 0.218204] [[0.57138357]]
[ 15.385672 -16.307316] [[0.60217476]]
[7.753109  0.7895018] [[0.57565747]]
[ 17.910734 -19.832151] [[1.32672958]]
[ 17.63119 -19.72839] [[1.26526805]]
[7.700618  1.1850157] [[0.54352158]]
[ 18.096285 -19.773556] [[1.35206289]]
[ 18.090792 -19.471428] [[1.31470558]]
[ 18.886702 -19.10277 ] [[1.39016324]]
[7.620661   0.48004884] [[0.61228492]]
[ 17.622034 -19.469597] [[1.23500334]]
[ 18.049896 -19.506828] [[1.31216033]]
[ 18.120089 -19.573969] [[1.33196754]]
[ 17.978485 -17.196003] [[1.02717392]]
[ 19.35668  -19.501945] [[1.51450052]]
[7.6304264  0.14007781] [[0.59362222]]
[ 17.623255 -18.94957 ] [[1.17768169]]
[-11.149157 -19.774166] [[0.74682886]]
[ 18.092012 -19.450066] [[1.31233232]]
[7.5999084 0.2121004] [[0.60280241]]
[ 17.621424 -19.84741 ] [[1.2766824]]
[-11.791257 -19.927366] [[0.56620411]]
[7.7048907  0.26947433] [[0.60079582]]
[7.604791  0.3292897] [[0.61378464]]
[7.6597238  0.35004196] [[0.61190928]]
[7.508354   0.30670634] [[0.61833412]]
[-12.294194 -19.887693] [[0.3899282]]
[7.7744718 0.7779049] [[0.57530348]]
[ 17.978485 -19.891356] [[1.34562613]]
[ 17.506065 -19.887693] [[1.25996139]]
[ 18.111544 -19.57702 ] [[1.33090812]]
[ 18.406347 -19.4934  ] [[1.36883211]]
[ 18.853743 -19.8999  ] [[1.49435599]]
[ 18.424047 -19.968872] [[1.43232431]]
[ 17.755093 -19.985962] [[1.31652715]]
[ 18.679178 -19.656977] [[1.43367328]]
[-12.222172 -19.573969] [[0.40220613]]
[7.7439537  0.25787747] [[0.59679671]]
[ 18.068819 -19.76196 ] [[1.34594669]]
[ 17.757534 -19.650263] [[1.27887838]]
[ 17.793545 -19.57519 ] [[1.27659715]]
[7.7573814  0.34760052] [[0.60465693]]
[ 17.780117 -19.931028] [[1.31482291]]
[-11.629511 -19.650263] [[0.59148812]]
[7.803769  0.5831998] [[0.59045205]]
[ 17.718472 -19.961548] [[1.30709022]]
[ 17.777065 -19.653925] [[1.2827125]]
[ 18.327612 -19.976807] [[1.41683531]]
[-17.324179     0.23285267] [[0.94596614]]
[-12.010986 -19.421988] [[0.46848835]]
[ 18.096285 -16.973831] [[1.0143042]]
[ 17.754482 -17.306477] [[1.01253224]]
[ 17.804531 -19.884642] [[1.31391851]]
[ 16.440376 -19.090563] [[0.98496991]]
[ 17.676966 -19.88342 ] [[1.29077203]]
[-11.686885 -19.572138] [[0.57194161]]
[  7.7183185 -19.962769 ] [[-1.3824632]]
[  7.68719  -19.962769] [[-1.37312017]]
[  7.739071 -19.84619 ] [[-1.37725229]]
[  7.717708 -19.808956] [[-1.36721094]]
[  7.7488365 -19.805904 ] [[-1.3737627]]
[  7.7415123 -19.809566 ] [[-1.37438575]]
[  7.719539 -19.91699 ] [[-1.37834413]]
[  7.739071 -19.90051 ] [[-1.38258715]]
[  7.739071 -19.90051 ] [[-1.38258715]]
[  7.719539 -19.976196] [[-1.38414572]]
[  7.73785  -19.901731] [[-1.38234071]]
[  7.739071 -19.890745] [[-1.38162807]]
[  7.7219806 -19.914549 ] [[-1.37883712]]
[  7.7219806 -19.914549 ] [[-1.37883712]]
[  7.724422 -19.968872] [[-1.38489557]]
[  7.717708 -19.990234] [[-1.38497065]]
[  7.7268634 -19.98352  ] [[-1.3870661]]
[  7.742733 -19.951172] [[-1.3886637]]
[  7.7250323 -19.951172 ] [[-1.38334351]]
[  7.742733 -19.990234] [[-1.39250161]]
[  7.742733 -19.990234] [[-1.39250161]]
[  7.739071 -19.990234] [[-1.39139885]]
[  7.73785  -19.989014] [[-1.39091145]]
[  7.7451744 -19.986572 ] [[-1.39281869]]
[  7.7451744 -19.986572 ] [[-1.39281869]]
[  7.7433434 -19.989624 ] [[-1.39262545]]
[  7.7433434 -19.989624 ] [[-1.39262545]]
[  7.7439537 -19.98352  ] [[-1.39220952]]
[  7.7439537 -19.98352  ] [[-1.39220952]]
[  7.7366295 -19.986572 ] [[-1.39030425]]
[  7.739071 -19.985962] [[-1.39097925]]
[  7.7640953 -19.980469 ] [[-1.38543063]]
[  7.7640953 -19.929197 ] [[-1.38041244]]
[  7.7366295 -19.998169 ] [[-1.39144284]]
[  7.739071 -19.998169] [[-1.3921781]]
[  7.759823 -19.991455] [[-1.38803918]]
[  7.7170978 -19.9469   ] [[-1.38054191]]
[  7.7439537 -19.895628 ] [[-1.38357282]]
[  7.6878004 -19.931028 ] [[-1.3702043]]
[  7.739071 -19.921263] [[-1.38462519]]
[  7.7219806 -19.937132 ] [[-1.38105065]]
[  7.7433434 -19.806515 ] [[-1.37463361]]
[  7.7415123 -19.93408  ] [[-1.38661758]]
[  7.7439537 -19.93408  ] [[-1.38735129]]
[  7.712215 -19.93408 ] [[-1.3778211]]
[  7.719539 -19.885862] [[-1.3752939]]
[  7.7433434 -19.940796 ] [[-1.38782773]]
[  7.726253 -19.96521 ] [[-1.38508688]]
[  7.748226 -19.816282] [[-1.37499871]]
[  7.6609445 -19.974365 ] [[-1.36638471]]
[  7.750057 -19.817503] [[-1.3744678]]
[  7.750057 -19.805294] [[-1.37326923]]
[  7.7286944 -19.89868  ] [[-1.37929465]]
[  7.6951246 -19.9176   ] [[-1.37108645]]
[  7.6914625 -19.962158 ] [[-1.3743419]]
[  7.736019 -19.808346] [[-1.37262313]]
[  7.724422 -19.859007] [[-1.37412385]]
[  7.7994967 -19.9646   ] [[-1.37120539]]
[  7.706722 -19.924314] [[-1.37521794]]
[  7.75494  -19.773556] [[-1.3684228]]
[  7.7573814 -19.774776 ] [[-1.3676773]]
[  7.73785  -19.774776] [[-1.36987427]]
[  7.7451744 -19.776608 ] [[-1.37218437]]
[  7.739071 -19.77966 ] [[-1.37071839]]
[  7.7518883 -19.778439 ] [[-1.36998356]]
[  7.75494  -19.808346] [[-1.37183461]]
[  7.7701993 -19.971924 ] [[-1.38240682]]
[  7.7701993 -19.971924 ] [[-1.38240682]]
[  7.7701993 -19.971924 ] [[-1.38240682]]
[  7.7183185 -19.810177 ] [[-1.36751284]]
[  7.7274737 -19.808956 ] [[-1.37012858]]
[  7.7811856 -19.887083 ] [[-1.37019822]]
[  7.7683682 -19.81262  ] [[-1.3674855]]
[  7.763485 -19.839476] [[-1.37184799]]
[  7.7671475 -19.814451 ] [[-1.36809793]]
[  7.740902 -19.827879] [[-1.37600203]]
[  7.740902 -19.827879] [[-1.37600203]]
[  7.678645 -19.84802 ] [[-1.35936702]]
[  7.6987867 -19.834593 ] [[-1.36406881]]
[  7.766537 -19.837034] [[-1.37052378]]
[  7.6865797 -19.84802  ] [[-1.36173549]]
[  7.6884108 -19.837034 ] [[-1.36120951]]
[  7.7610435 -19.6936   ] [[-1.35842926]]
[  7.778134 -19.81262 ] [[-1.36401977]]
[  7.778134 -19.81262 ] [[-1.36401977]]
[  7.779965 -19.808346] [[-1.36295322]]
[  7.689021 -19.692379] [[-1.34726653]]
[  7.6743727 -19.744259 ] [[-1.34797721]]
[  7.7683682 -19.677118 ] [[-1.3542355]]
[  7.830625 -19.685663] [[-1.33317273]]
[  7.678645 -19.734493] [[-1.34829465]]
[  7.6896315 -19.656977 ] [[-1.34399055]]
[  7.6896315 -19.656977 ] [[-1.34399055]]
[  7.689021 -19.658197] [[-1.3439288]]
[  7.689021 -19.632563] [[-1.34142564]]
[  7.6951246 -19.59289  ] [[-1.33935712]]
[  7.6951246 -19.597773 ] [[-1.33983425]]
[  7.7232013 -19.765621 ] [[-1.36460373]]
[  7.7232013 -19.765621 ] [[-1.36460373]]
[  7.7183185 -19.453117 ] [[-1.3325295]]
[-19.9926748898, 0.40043950501946385, 1.8135156438081983]
[-19.992674889800004, 19.997558297800012, -2.200341010509503]
[19.356679916381836, -19.50194549560547, 1.514500522324687]
[7.745174407958984, -19.986572265625, -1.3928186872226336]
MARS max time: 0:00:00.090039
MARS min time: 0:00:00.078140
Genetic max time: 0:00:02.086673
Genetic min time 0:00:02.093632

Process finished with exit code 0


==> figures/p2/mars_surface/mars_p8_2d.mars.txt <==
C:\Users\xxj7466\AppData\Local\Programs\Python\Python36\python.exe "C:/Users/xxj7466/2019 Dissertation/opt/main.py"
CPXPARAM_Read_DataCheck                          1
CPXPARAM_OptimalityTarget                        3
Found incumbent of value 2.202731 after 0.00 sec. (0.01 ticks)
Tried aggregator 1 time.
MIQP Presolve eliminated 0 rows and 1 columns.
Default variable names x1, x2 ... being created.
MIQP Presolve modified 64 coefficients.
Default row names c1, c2 ... being created.
Reduced MIQP has 96 rows, 80 columns, and 224 nonzeros.
Reduced MIQP has 32 binaries, 0 generals, 0 SOSs, and 0 indicators.
Reduced MIQP objective Q matrix has 28 nonzeros.
Presolve time = 0.00 sec. (0.20 ticks)
Probing time = 0.00 sec. (0.19 ticks)
Clique table members: 160.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 8 threads.
Root relaxation solution time = 0.00 sec. (0.40 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0       37.1444    21                     37.1444        8         
*     0+    0                            3.7329       37.1444           895.05%
      0     0       29.5573    28        3.7329     Cuts: 112       86  691.80%
*     0+    0                            4.6014       29.5573           542.35%
      0     0       25.3491    30        4.6014      Cuts: 31      146  450.90%
*     0+    0                            6.9138       25.3491           266.65%
      0     0       24.4660    32        6.9138      Cuts: 34      184  253.87%
      0     0       23.9405    32        6.9138       Cuts: 7      212  246.27%
      0     0       23.6402    26        6.9138      Cuts: 12      220  241.93%
      0     0       23.6402    24        6.9138       Cuts: 9      228  241.93%
      0     0       23.6402    21        6.9138      Cuts: 17      246  241.93%
*     0+    0                            8.2400       23.6402           186.89%
      0     2       23.6402    21        8.2400       23.6402      246  186.89%
Elapsed time = 0.02 sec. (19.05 ticks, tree = 0.01 MB, solutions = 6)
*   104+   49                            8.3196       15.3486            84.49%
*   147+   52                            8.3196       12.2941            47.77%
*   267+   41                            8.3196       11.9150            43.22%

Clique cuts applied:  29
Implied bound cuts applied:  27
Flow cuts applied:  2
Mixed integer rounding cuts applied:  44
Gomory fractional cuts applied:  4

Root node processing (before b&c):
  Real time             =    0.02 sec. (18.65 ticks)
Parallel b&c, 8 threads:
  Real time             =    0.17 sec. (57.89 ticks)
  Sync time (average)   =    0.10 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.19 sec. (76.54 ticks)
R 8.31955020952217
x [[-0.020762090900000002, 0.7955794368000004]]
x_original [[-0.04150897  1.59101453]]
predict [[8.31955018]]
CPXPARAM_Read_DataCheck                          1
CPXPARAM_OptimalityTarget                        3
Found incumbent of value 2.202731 after 0.00 sec. (0.01 ticks)
Tried aggregator 1 time.
MIQP Presolve eliminated 0 rows and 1 columns.
MIQP Presolve modified 64 coefficients.
Reduced MIQP has 96 rows, 80 columns, and 224 nonzeros.
Reduced MIQP has 32 binaries, 0 generals, 0 SOSs, and 0 indicators.
Reduced MIQP objective Q matrix has 28 nonzeros.
Presolve time = 0.00 sec. (0.20 ticks)
Probing time = 0.00 sec. (0.19 ticks)
Clique table members: 160.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 8 threads.
Root relaxation solution time = 0.00 sec. (0.40 ticks)
Default variable names x1, x2 ... being created.
Default row names c1, c2 ... being created.

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0     -633.0565    25                   -633.0565        8         
*     0+    0                            1.5474     -633.0565              --- 
      0     0     -632.5478    30        1.5474      Cuts: 63       56     --- 
*     0+    0                            0.5983     -632.5478              --- 
      0     0     -628.6708    31        0.5983      Cuts: 16       78     --- 
*     0+    0                           -5.0430     -628.6708              --- 
      0     0     -628.4763    32       -5.0430      Cuts: 25       86     --- 
      0     2     -628.4763    32       -5.0430     -628.4763       86     --- 
Elapsed time = 0.02 sec. (10.79 ticks, tree = 0.01 MB, solutions = 4)
*   338+  156                           -5.1961      -26.2265           404.73%
*  1070+  466                           -6.0522      -17.8044           194.18%
*  1274+  461                           -8.1619      -17.0575           108.99%
*  1366+  388                           -8.1619      -15.0013            83.80%
   2324   119        cutoff             -8.1619       -8.3236    16120    1.98%

Clique cuts applied:  22
Implied bound cuts applied:  32
Flow cuts applied:  1
Mixed integer rounding cuts applied:  30

Root node processing (before b&c):
  Real time             =    0.00 sec. (10.43 ticks)
Parallel b&c, 8 threads:
  Real time             =    0.78 sec. (250.25 ticks)
  Sync time (average)   =    0.22 sec.
  Wait time (average)   =    0.02 sec.
                          ------------
Total (root+branch&cut) =    0.78 sec. (260.68 ticks)
R -8.161907303286522
x [[0.10210063500000022, -1.0000000000000002]]
x_original [[ 0.20412648 -1.99926749]]
predict [[-8.1619073]]
predict [[1.26724104]]
[-0.02588523  1.4412699 ] [[7.03941388]]
[0.32771674 1.5995116 ] [[6.99496936]]
[0.14505495 1.7313797 ] [[7.25247291]]
[0.13235654 1.5213675 ] [[7.06692592]]
[0.1010989 1.5213675] [[7.17542357]]
[0.1001221 1.5301588] [[7.24710162]]
[0.04639805 1.5604396 ] [[7.69068113]]
[0.00732601 1.5594628 ] [[7.84232607]]
[0.01123321 1.6102564 ] [[8.05502656]]
[0.22612943 1.5838828 ] [[7.24456596]]
[0.07277168 1.5067155 ] [[7.16448863]]
[-0.02686203  1.6942613 ] [[8.08037689]]
[-0.02393162  1.5672772 ] [[8.04105425]]
[-0.07179487  1.5692308 ] [[7.90753605]]
[-0.02295482  1.5692308 ] [[8.05305426]]
[-0.07570208  1.573138  ] [[7.91106958]]
[-0.01318681  1.61221   ] [[8.15900152]]
[-0.08547009  1.5809524 ] [[7.90399122]]
[-0.07179487  1.7040293 ] [[7.89700144]]
[-0.04932845  1.7040293 ] [[8.07181994]]
[0.11379731 1.621978  ] [[7.61778565]]
[0.0962149 1.6229548] [[7.6832198]]
[-0.02588523  1.5946276 ] [[8.24351796]]
[-0.01807082  1.6884005 ] [[8.04943035]]
[-0.02588523  1.5946276 ] [[8.24351796]]
[-0.02588523  1.5946276 ] [[8.24351796]]
[-0.02783883  1.5985348 ] [[8.24629231]]
[-0.02783883  1.5985348 ] [[8.24629231]]
[-0.01709402  1.5985348 ] [[8.19823324]]
[-0.05811966  1.5868132 ] [[8.15761577]]
[-0.02979243  1.5770452 ] [[8.14868994]]
[-0.02686203  1.5936508 ] [[8.24938986]]
[-0.04835165  1.5760684 ] [[8.14094188]]
[-0.04835165  1.6503053 ] [[8.17361372]]
[-0.02588523  1.5985348 ] [[8.23750645]]
[-0.02686203  1.6141636 ] [[8.21743087]]
[-0.02686203  1.6698413 ] [[8.12423043]]
[-0.01709402  1.5956044 ] [[8.20282175]]
[-0.03076923  1.6278389 ] [[8.21336336]]
[-0.01904762  1.5946276 ] [[8.21301323]]
[-0.02393162  1.6014652 ] [[8.22418596]]
[-0.02881563  1.5995116 ] [[8.24919146]]
[-0.03076923  1.5965812 ] [[8.26249455]]
[-0.03076923  1.5965812 ] [[8.26249455]]
[-0.03076923  1.5965812 ] [[8.26249455]]
[-0.03076923  1.5907204 ] [[8.26844003]]
[-0.04151404  1.6034188 ] [[8.30097047]]
[-0.04151404  1.5995116 ] [[8.30686115]]
[-0.04151404  1.5995116 ] [[8.30686115]]
[-0.03858364  1.5858364 ] [[8.26230868]]
[-0.04151404  1.607326  ] [[8.29503334]]
[-0.03858364  1.592674  ] [[8.30377627]]
[-0.03858364  1.5936508 ] [[8.30231992]]
[-0.03858364  1.5936508 ] [[8.30231992]]
[-0.04151404  1.6327229 ] [[8.25530959]]
[-0.05323565  1.5887668 ] [[8.21111363]]
[-0.03760684  1.6307693 ] [[8.24028054]]
[-0.03858364  1.6395605 ] [[8.23059603]]
[-0.03858364  1.6395605 ] [[8.23059603]]
[-0.03760684  1.6092796 ] [[8.27413853]]
[-0.02783883  1.6043956 ] [[8.2372215]]
[-0.02979243  1.58779   ] [[8.23925016]]
[-0.03467644  1.6278389 ] [[8.23139829]]
[-0.04151404  1.5887668 ] [[8.30040395]]
[-0.02979243  1.6043956 ] [[8.24606218]]
[-0.03858364  1.58779   ] [[8.27886844]]
[-0.04151404  1.592674  ] [[8.31705805]]
[-0.02979243  1.592674  ] [[8.26403214]]
[-0.04249084  1.6092796 ] [[8.28453602]]
[-0.03369964  1.5916972 ] [[8.28311048]]
[-0.04249084  1.6092796 ] [[8.28453602]]
[-0.04444445  1.597558  ] [[8.28734171]]
[-0.04444445  1.5956044 ] [[8.29026979]]
[-0.04444445  1.597558  ] [[8.28734171]]
[-0.04053724  1.5916972 ] [[8.31411463]]
[-0.03076923  1.592674  ] [[8.26842689]]
[-0.03076923  1.592674  ] [[8.26842689]]
[-0.03076923  1.6063492 ] [[8.24746044]]
[-0.03272283  1.5838828 ] [[8.21937555]]
[-0.03076923  1.5916972 ] [[8.26990272]]
[-0.02979243  1.592674  ] [[8.26403214]]
[-0.05030525  1.5858364 ] [[8.20854541]]
[-0.02979243  1.6083028 ] [[8.23997928]]
[-0.02295482  1.6092796 ] [[8.20750405]]
[-0.02295482  1.5936508 ] [[8.23191662]]
[-0.02100122  1.6014652 ] [[8.21105377]]
[-0.02197802  1.5887668 ] [[8.21263505]]
[-0.03076923  1.5916972 ] [[8.26990272]]
[-0.03076923  1.5907204 ] [[8.26844003]]
[-0.04249084  1.5916972 ] [[8.31102715]]
[-0.01904762  1.592674  ] [[8.21604072]]
[-0.01904762  1.592674  ] [[8.21604072]]
[-0.03858364  1.592674  ] [[8.30377627]]
[-0.04542125  1.5907204 ] [[8.28714551]]
[-0.03369964  1.5848596 ] [[8.23201477]]
[-0.02783883  1.5985348 ] [[8.24629231]]
[-0.04835165  1.5995116 ] [[8.25453091]]
[-0.03467644  1.592674  ] [[8.28605906]]
[-0.04542125  1.6161172 ] [[8.25143652]]
[-0.04542125  1.6161172 ] [[8.25143652]]
[-0.08742369 -0.46739927] [[0.79077749]]
[-1.1736264  1.95116  ] [[-1.03854345]]
[-0.01904762 -0.35311356] [[0.93121298]]
[-0.02490843 -0.4957265 ] [[0.86310657]]
[-1.0085471  1.6092796] [[1.50723691]]
[-0.00927961 -0.16459097] [[1.18655625]]
[-0.25934067 -0.30329672] [[0.46949167]]
[-0.02393162 -0.43028083] [[0.88098217]]
[-1.2625153  1.6913309] [[-0.57101695]]
[-1.3045177  1.6708181] [[-0.73556963]]
[-1.0505495 -0.2905983] [[-2.69736289]]
[-1.2693529  1.7001221] [[-0.64258681]]
[-0.35311356 -0.404884  ] [[0.46238547]]
[-1.298657  1.543834] [[-0.73183453]]
[-0.4087912  0.5855922] [[0.67583032]]
[-1.160928   1.0691087] [[-2.42951874]]
[-0.07179487 -0.18315019] [[1.02874632]]
[-1.0222223  -0.33748475] [[-2.41230706]]
[-1.0222223  1.8505495] [[0.56693141]]
[-1.0026863  1.1931624] [[-0.75720889]]
[-0.01904762 -0.2974359 ] [[0.98613524]]
[-0.02979243  0.63736266] [[2.51240276]]
[-1.5262516  1.543834 ] [[-1.8468751]]
[-0.26715508 -0.33455434] [[0.47247121]]
[-0.5875458  0.5875458] [[-0.08888646]]
[-0.5894994  0.601221 ] [[-0.06989608]]
[-1.5037851  1.5428572] [[-1.75402776]]
[-0.12747253 -0.45958486] [[0.72944498]]
[-0.02393162 -1.7313797 ] [[-5.64038268]]
[-1.0945055  1.6444445] [[0.74140592]]
[-1.17558    0.5738706] [[-3.9314812]]
[-0.03467644 -0.395116  ] [[0.89879664]]
[-0.05616606 -0.34725276] [[0.89478161]]
[-1.0964592  1.1247864] [[-1.74162988]]
[-1.1775336  1.6913309] [[-0.05049909]]
[-0.7096459  1.1081808] [[0.92436407]]
[-0.02490843 -0.93333334] [[0.0980498]]
[-0.2984127  0.7086691] [[1.48826218]]
[-1.2722833  0.6901099] [[-4.19658247]]
[-0.23980464 -0.10500611] [[0.5309862]]
[-1.0036631   0.62368745] [[-2.73979713]]
[-1.0495727  1.3894994] [[-0.03585198]]
[-0.11282051 -0.32087913] [[0.77052639]]
[-0.01416361 -0.43125764] [[0.88131569]]
[-0.04639805 -0.3912088 ] [[0.88955347]]
[-1.0378511  1.725519 ] [[0.90166415]]
[-0.2808303   0.51428574] [[0.98253911]]
[-0.3003663  -0.02393162] [[0.31600131]]
[-1.2420025  1.7059829] [[-0.50413928]]
[-0.12063492 -0.2749695 ] [[0.77771654]]
[-0.06788767 -0.25347987] [[0.94977781]]
[-0.16459097  0.72918195] [[2.20581546]]
[-1.0437119  1.0857143] [[-1.54423808]]
[-1.116972   1.7225885] [[0.30234073]]
[-1.0241759  1.8935287] [[0.38387977]]
[-1.170696   1.8065934] [[-0.42415544]]
[-1.0446887  1.7264957] [[0.84545588]]
[-1.3054945  1.6796093] [[-0.7728631]]
[-1.0554335  1.7069597] [[0.83017941]]
[-0.00537241 -0.26227108] [[1.03440581]]
[-1.1638584  1.1716728] [[-2.00156557]]
[-1.097436   1.7421246] [[0.3830164]]
[-1.0593407  1.362149 ] [[-0.26600258]]
[-0.03369964 -0.94505495] [[0.14008302]]
[-1.3123322  1.7196581] [[-0.95927663]]
[-1.5457876  1.7460318] [[-2.23847456]]
[-1.1062272  1.7382174] [[0.32924054]]
[-0.04444445 -0.3814408 ] [[0.90011618]]
[-1.6053724  1.8564103] [[-2.97692923]]
[-1.0603175   0.61880344] [[-3.1157481]]
[-0.10402931 -0.42051283] [[0.76189827]]
[-0.17045178 -0.42051283] [[0.65476755]]
[-0.5494506  0.5875458] [[0.16417303]]
[-1.1179488  1.597558 ] [[0.71533964]]
[-1.0847375  1.5330892] [[0.59729748]]
[-1.1101344  1.5702076] [[0.65374865]]
[-0.23687424 -0.18412699] [[0.51746466]]
[-1.0612943  1.6200244] [[1.0727463]]
[-1.15116    1.5350428] [[0.11396072]]
[-1.0349207  1.8632479] [[0.41786036]]
[-1.1199024  1.5428572] [[0.39847314]]
[-0.1020757 -0.4927961] [[0.77446437]]
[-1.1521368  1.602442 ] [[0.44205689]]
[-1.0534799  1.1091576] [[-1.50985213]]
[-1.0192919  1.8300366] [[0.66793743]]
[-0.18412699 -0.44688645] [[0.65034628]]
[-1.0466423  1.7010989] [[0.917868]]
[-1.0398047  1.7880342] [[0.66350454]]
[-1.1501832  1.7372406] [[-0.00555673]]
[-1.0593407  1.9648352] [[-0.18788961]]
[-1.1199024 -0.4009768] [[-2.73216841]]
[-1.1843712  1.5272284] [[-0.18374478]]
[-1.6561661  1.6112332] [[-2.15958159]]
[-1.553602   1.0896215] [[-4.2027211]]
[-0.06202686 -0.41758242] [[0.84330564]]
[-1.0886447  1.8398046] [[0.0867114]]
[-1.303541   1.6522589] [[-0.66369063]]
[-0.30525032 -0.45177045] [[0.55574772]]
[-0.16556777 -0.2945055 ] [[0.65676644]]
[-1.1843712  1.5936508] [[0.22810714]]
[-0.041508973340032757, 1.5910145302604863, 8.31955020952217]
[0.20412648016175594, -1.9992674890000004, -8.161907303286522]
[-0.041514042764902115, 1.5926740169525146, 8.317058047228405]
[-0.023931624367833138, -1.731379747390747, -5.640382684829622]
MARS max time: 0:00:00.202351
MARS min time: 0:00:00.802531
Genetic max time: 0:00:02.311398
Genetic min time 0:00:02.312853

Process finished with exit code 0


==> figures/p2/mars_surface/marsr_3s12d_a1.txt <==
C:\Users\xxj7466\AppData\Local\Programs\Python\Python36\python.exe "C:/Users/xxj7466/2019 Dissertation/opt/main.py"
Default variable names x1, x2 ... being created.
Default row names c1, c2 ... being created.
CPXPARAM_Read_DataCheck                          1
CPXPARAM_OptimalityTarget                        3
Found incumbent of value 304.413621 after 0.00 sec. (0.01 ticks)
Tried aggregator 1 time.
MIQP Presolve eliminated 0 rows and 1 columns.
MIQP Presolve modified 64 coefficients.
Reduced MIQP has 96 rows, 80 columns, and 224 nonzeros.
Reduced MIQP has 32 binaries, 0 generals, 0 SOSs, and 0 indicators.
Reduced MIQP objective Q matrix has 28 nonzeros.
Presolve time = 0.00 sec. (0.20 ticks)
Probing time = 0.00 sec. (0.17 ticks)
Clique table members: 156.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 8 threads.
Root relaxation solution time = 0.00 sec. (0.39 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0      410.6935    10                    410.6935        7         
*     0+    0                          390.8023      410.6935             5.09%
      0     0      410.4544    28      390.8023      Cuts: 58       63    5.03%
      0     0      410.2091    31      390.8023      Cuts: 53      107    4.97%
      0     0      409.9696    32      390.8023      Cuts: 49      131    4.90%
      0     2      409.9696    32      390.8023      409.9696      131    4.90%
Elapsed time = 0.02 sec. (7.46 ticks, tree = 0.01 MB, solutions = 1)
*     2     2      integral     0      393.8160      395.9533      213    0.54%

Clique cuts applied:  34
Implied bound cuts applied:  23
Mixed integer rounding cuts applied:  30

Root node processing (before b&c):
  Real time             =    0.02 sec. (7.09 ticks)
Parallel b&c, 8 threads:
  Real time             =    0.00 sec. (4.30 ticks)
  Sync time (average)   =    0.00 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.02 sec. (11.40 ticks)
R 393.81598545162007
x [[1.0, 0.9999999999999997]]
x_original [[20. 20.]]
predict [[393.81598545]]
Default variable names x1, x2 ... being created.
Default row names c1, c2 ... being created.
CPXPARAM_Read_DataCheck                          1
CPXPARAM_OptimalityTarget                        3
Found incumbent of value 304.413621 after 0.00 sec. (0.01 ticks)
Tried aggregator 1 time.
MIQP Presolve eliminated 0 rows and 1 columns.
MIQP Presolve modified 64 coefficients.
Reduced MIQP has 96 rows, 80 columns, and 224 nonzeros.
Reduced MIQP has 32 binaries, 0 generals, 0 SOSs, and 0 indicators.
Reduced MIQP objective Q matrix has 28 nonzeros.
Presolve time = 0.00 sec. (0.20 ticks)
Probing time = 0.00 sec. (0.17 ticks)
Clique table members: 156.
MIP emphasis: balance optimality and feasibility.
MIP search method: dynamic search.
Parallel mode: deterministic, using up to 8 threads.
Root relaxation solution time = 0.00 sec. (0.41 ticks)

        Nodes                                         Cuts/
   Node  Left     Objective  IInf  Best Integer    Best Bound    ItCnt     Gap

      0     0      144.2956    28                    144.2956        8         
*     0+    0                          318.9194      144.2956            54.75%
      0     0      173.2617    30      318.9194      Cuts: 86       54   45.67%
*     0+    0                          311.0839      173.2617            44.30%
      0     0      184.7369    32      311.0839      Cuts: 19      112   40.62%
*     0+    0                          304.5583      184.7369            39.34%
*     0+    0                          304.4136      184.7369            39.31%
      0     2      184.7369    32      304.4136      184.7369      112   39.31%
Elapsed time = 0.02 sec. (9.17 ticks, tree = 0.01 MB, solutions = 4)
*    86+   24                          303.2090      272.3851            10.17%
*   188+   58                          303.2085      272.3851            10.17%

Clique cuts applied:  12
Implied bound cuts applied:  28
Flow cuts applied:  1
Mixed integer rounding cuts applied:  39
Gomory fractional cuts applied:  25

Root node processing (before b&c):
  Real time             =    0.02 sec. (8.82 ticks)
Parallel b&c, 8 threads:
  Real time             =    0.45 sec. (177.51 ticks)
  Sync time (average)   =    0.18 sec.
  Wait time (average)   =    0.00 sec.
                          ------------
Total (root+branch&cut) =    0.47 sec. (186.33 ticks)
R 303.20853963072744
x [[-0.1456277008640673, 0.0034014833203687145]]
x_original [[ 8.54372299 10.03401483]]
predict [[303.20853963]]
predict [[304.41362081]]
[ 0.21179846 18.799402  ] [[375.22883875]]
[ 0.20874661 19.278542  ] [[380.03120276]]
[ 0.20752586 19.287088  ] [[380.13289497]]
[0.4766991  0.78737754] [[377.52267875]]
[18.240303    0.28992584] [[369.69874334]]
[ 1.3409833 19.281595 ] [[368.92968336]]
[ 1.3367107 19.282816 ] [[368.98050481]]
[ 0.10193183 16.843164  ] [[361.39974102]]
[ 0.02685629 18.2519    ] [[372.33035187]]
[ 0.02685629 18.25129   ] [[372.32509653]]
[19.954222   2.5617237] [[369.10234602]]
[0.38392285 0.43092135] [[382.06733207]]
[ 1.5021211 19.34141  ] [[368.17555296]]
[ 0.6659139 19.025848 ] [[372.66489373]]
[ 1.1218604 19.336527 ] [[371.49425708]]
[19.614246    0.26306954] [[383.99619057]]
[19.561144    0.26306954] [[383.39613235]]
[19.004486   0.8783227] [[371.45163075]]
[19.111912   0.8783227] [[372.58548733]]
[0.8685568 0.2789392] [[378.678221]]
[0.8307138  0.28015992] [[379.03766062]]
[ 0.09338664 19.539782  ] [[384.04129215]]
[0.08789331 0.8685568 ] [[381.01907732]]
[0.08972442 0.8636738 ] [[381.04465103]]
[0.0799585  0.64638203] [[383.25364719]]
[0.01403851 0.64638203] [[384.00263232]]
[0.02136296 0.02136296] [[390.33271528]]
[0.02136296 0.02136296] [[390.33271528]]
[0.03357036 0.02014222] [[390.20886742]]
[0.07202368 0.55604726] [[384.23597249]]
[0.07263406 0.55360574] [[384.25337246]]
[0.07019258 0.2679525 ] [[387.18369574]]
[0.08911405 0.47425765] [[384.86219548]]
[19.48729     0.08728294] [[384.34977093]]
[19.445784    0.08728294] [[383.8906523]]
[0.5389569  0.08728294] [[384.04391026]]
[19.758293    0.09399701] [[387.34919645]]
[19.796137    0.21668142] [[386.54928277]]
[19.796137   0.8026368] [[380.94314939]]
[19.531847   1.0809656] [[375.39180363]]
[0.00427259 0.5755791 ] [[384.81144075]]
[0.3418073 1.915952 ] [[368.98859635]]
[ 0.35096285 19.583727  ] [[381.75482989]]
[0.33631396 0.7318339 ] [[379.57422977]]
[0.42115542 0.62929165] [[379.66929268]]
[0.3357036  0.20447402] [[384.93503216]]
[0.04455702 0.09949034] [[389.23893157]]
[0.04272591 0.14221625] [[388.80730878]]
[0.05554369 0.26306954] [[387.39879178]]
[19.779045    0.23865475] [[386.13118355]]
[19.803461    0.24353771] [[386.36654111]]
[19.803461    0.26306954] [[386.17229752]]
[0.63600576 0.8124027 ] [[375.60561687]]
[1.1877804  0.05920591] [[378.01950181]]
[0.94912565 0.88503677] [[371.73621539]]
[1.7303995 0.1391644] [[372.4115211]]
[0.98330635 0.15747552] [[378.86517536]]
[1.1835078 0.4766991] [[373.59539554]]
[0.96316415 1.1786249 ] [[368.80966373]]
[0.3277688  0.48829615] [[382.08815675]]
[0.01464888 0.5468917 ] [[384.97774594]]
[19.90356     0.12512589] [[388.72846382]]
[19.766228    0.08789331] [[387.50307913]]
[19.698477    0.29419842] [[384.6484652]]
[19.844357    0.18555254] [[387.42396783]]
[19.717398   0.3027436] [[384.78159812]]
[0.32715842 1.3867611 ] [[373.59858077]]
[0.7147435 0.5896176] [[377.00395736]]
[0.7928709 0.6060976] [[376.0487803]]
[1.424604   0.08972442] [[375.5580978]]
[19.85107    1.5607166] [[375.1009761]]
[1.025422  0.5859554] [[373.96803888]]
[0.77333903 0.2496414 ] [[379.92986228]]
[1.0657064  0.37659842] [[375.74720432]]
[19.78515    0.5920591] [[382.77080105]]
[19.410383    0.20020142] [[382.35053556]]
[19.580675    0.15686513] [[384.68437528]]
[18.61446     0.44801173] [[371.62415906]]
[0.7129124 0.4297006] [[378.65358336]]
[1.1243019  0.45716727] [[374.35219044]]
[1.126133   0.45411542] [[374.36670231]]
[19.630116    0.42054507] [[382.62507717]]
[19.63927     0.42359692] [[382.69985748]]
[19.698477    0.43336284] [[383.28407529]]
[19.859615   0.1208533] [[388.2550481]]
[19.52269     0.11780145] [[384.43146178]]
[19.630116    0.41077915] [[382.72021794]]
[0.2642903  0.34485915] [[384.24290836]]
[19.874264  0.446791] [[385.20512255]]
[19.874264    0.60304576] [[383.7162988]]
[19.678335    0.12146367] [[386.15146477]]
[19.874264    0.26551104] [[386.97762633]]
[19.678335    0.14282663] [[385.93461003]]
[19.913328   0.0982696] [[389.1158131]]
[19.912718    0.08667257] [[389.22642689]]
[19.918821    0.08545183] [[389.31089491]]
[19.918211    0.09765923] [[389.17966548]]
[19.912718    0.08056886] [[389.28851629]]
[19.855343    0.10010071] [[388.41552549]]
[19.854733    0.07873776] [[388.62577507]]
[11.465194   7.6265755] [[306.80086013]]
[11.421247 10.548418] [[304.85013373]]
[9.844661 6.954558] [[307.22869196]]
[ 9.580371 10.707114] [[303.96137596]]
[ 9.585864 10.703452] [[303.96599452]]
[ 9.606006 10.00946 ] [[303.84974592]]
[ 9.604785 10.412305] [[303.88499451]]
[12.370373   7.6027713] [[307.85625142]]
[ 8.668477 11.040376] [[303.59583227]]
[ 8.16187  11.017182] [[303.67243123]]
[ 8.16248  11.017182] [[303.6721429]]
[ 8.1557665 10.334178 ] [[303.3327101]]
[ 9.636524 11.055025] [[304.2355266]]
[ 9.6005125 11.058077 ] [[304.19534499]]
[ 9.6005125 10.979949 ] [[304.14038989]]
[11.664174 11.95349 ] [[306.04225803]]
[11.664174 11.95349 ] [[306.04225803]]
[11.660512 11.955321] [[306.04139652]]
[12.16834  11.954711] [[306.56985391]]
[11.008026  8.080081] [[305.99461902]]
[9.980773 4.96292 ] [[311.25032572]]
[10.968352  8.360851] [[305.68689376]]
[13.097934 10.588702] [[307.28486252]]
[12.510147 10.495316] [[306.18145653]]
[9.902646 8.388317] [[305.45654918]]
[9.953307 8.395642] [[305.51984168]]
[9.327066  7.5820184] [[305.85226569]]
[12.5125885 10.143743 ] [[306.22039734]]
[12.500381 10.143743] [[306.19985631]]
[12.500381 10.143743] [[306.19985631]]
[12.500381 10.143743] [[306.19985631]]
[12.122562 11.520127] [[306.07314084]]
[ 7.1993165 10.106509 ] [[304.23943039]]
[ 7.279275 10.10712 ] [[304.12096712]]
[ 7.165136 11.017793] [[304.70751736]]
[11.582385 12.00415 ] [[306.03878985]]
[12.734764 10.104678] [[306.62483511]]
[10.25666  10.920133] [[304.59836851]]
[12.657247 10.083926] [[306.48868924]]
[ 9.350871 12.680441] [[306.14405548]]
[12.595599 10.104678] [[306.37311133]]
[12.74453  10.101016] [[306.64411031]]
[11.240578 10.846889] [[304.81164875]]
[10.438551 10.262764] [[304.37842086]]
[11.172216  7.467269] [[306.80467451]]
[9.20072   7.0558796] [[306.5630317]]
[ 9.092074 10.739464] [[303.55191236]]
[ 9.015779 10.885952] [[303.59354055]]
[ 9.01761 10.00824] [[303.33663378]]
[ 9.015167 10.004578] [[303.33546815]]
[ 9.015167 10.004578] [[303.33546815]]
[ 9.658498 10.00946 ] [[303.91460366]]
[ 9.042024 10.298777] [[303.37057284]]
[ 9.673758 10.773644] [[304.10614421]]
[ 9.156774 10.876186] [[303.66943186]]
[ 7.890866 10.734581] [[303.65455987]]
[ 7.9238257 10.752892 ] [[303.64013968]]
[10.579547 10.702841] [[304.4949376]]
[9.154332 8.271737] [[304.88190589]]
[9.154332 8.271737] [[304.88190589]]
[11.842402 10.143743] [[305.26230423]]
[11.711173 11.821039] [[305.92807305]]
[ 9.311197 10.0412  ] [[303.54236017]]
[ 7.5026703 10.7754755] [[304.06247981]]
[12.2013   11.119724] [[305.89732069]]
[ 9.100619 13.22367 ] [[307.16559211]]
[8.119144  5.6343274] [[309.53076843]]
[7.648549 8.260139] [[305.41930067]]
[7.647328 8.241829] [[305.44497367]]
[7.5954466 8.273568 ] [[305.46697338]]
[9.178747 9.783624] [[303.5628107]]
[11.799677 13.122349] [[308.09747349]]
[9.237343 8.703269] [[304.4678243]]
[9.221473 8.380993] [[304.79559513]]
[11.655019  8.147222] [[306.3807268]]
[8.996857 8.075808] [[305.05189437]]
[10.561235 11.482894] [[305.0274553]]
[10.560015 11.426741] [[304.97348173]]
[11.57567   8.379772] [[306.07691027]]
[11.731315  8.383434] [[306.2238561]]
[ 9.153111 13.149205] [[307.01759038]]
[ 7.904294 10.644856] [[303.59746517]]
[9.231238 7.810297] [[305.4896262]]
[9.230018  7.8865933] [[305.3902613]]
[ 9.314859 11.119114] [[303.95789475]]
[ 9.31608  10.581378] [[303.64323133]]
[11.815546 11.233253] [[305.50501064]]
[11.810663 10.876186] [[305.31095824]]
[ 8.998688 12.76162 ] [[306.09331055]]
[ 9.1549425 13.155309 ] [[307.03289215]]
[ 6.518143 12.771386] [[308.59664982]]
[ 7.922605 10.116886] [[303.43199195]]
[ 8.0965605 10.115055 ] [[303.32588015]]
[ 9.198889 12.758568] [[306.1910937]]
[ 9.187292 10.729087] [[303.60832786]]
[ 9.038972 10.723594] [[303.51393004]]
[ 9.040193 10.723594] [[303.51458259]]
[ 8.528703 10.730918] [[303.39301407]]
[ 8.534806 10.728477] [[303.39147233]]
[ 8.534806 10.728477] [[303.39147233]]
[20.0, 19.999999999999993, 393.81598545162007]
[8.543722991359326, 10.034014833203688, 303.20853963072744]
[0.02136295661330223, 0.02136295661330223, 390.3327152799722]
[8.09656047821045, 10.115055084228516, 303.3258801541274]
MARS max: [20.0, 19.999999999999993, 393.81598545162007]
MARS min: [8.543722991359326, 10.034014833203688, 303.20853963072744]
MARS max time: 0:00:00.030223
MARS min time: 0:00:00.479628
Genetic max: [0.02136295661330223, 0.02136295661330223, 390.3327152799722]
Genetic min: [8.09656047821045, 10.115055084228516, 303.3258801541274]
Genetic max time: 0:00:02.198778
Genetic min time 0:00:02.202275

Process finished with exit code 0

